SMT Sampling via Model-Guided Approximation

We investigate the domain of satisfiable formulas in satisfiability modulo theories (SMT), in particular, automatic generation of a multitude of satisfying assignments to such formulas. Despite the long and successful history of SMT in model checking and formal verification, this aspect is relatively under-explored. Prior work exists for generating such assignments, or samples, for Boolean formulas and for quantifier-free first-order formulas involving bit-vectors, arrays, and uninterpreted functions (QF_AUFBV). We propose a new approach that is suitable for a theory T of integer arithmetic and to T with arrays and uninterpreted functions. The approach involves reducing the general sampling problem to a simpler instance of sampling from a set of independent intervals, which can be done efficiently. Such reduction is carried out by expanding a single model - a seed - using top-down propagation of constraints along the original first-order formula.

==> analysis/package-lock.json <==
{
    "name": "smt-sampling",
    "version": "0.1.0",
    "lockfileVersion": 2,
    "requires": true,
    "packages": {
        "": {
            "name": "smt-sampling",
            "version": "0.1.0",
            "dependencies": {
                "glob-all": "^3.2.1"
            }
        },
        "node_modules/ansi-regex": {
            "version": "5.0.1",
            "resolved": "https://registry.npmjs.org/ansi-regex/-/ansi-regex-5.0.1.tgz",
            "integrity": "sha512-quJQXlTSUGL2LH9SUXo8VwsY4soanhgo6LNSm84E1LBcE8s3O0wpdiRzyR9z/ZZJMlMWv37qOOb9pdJlMUEKFQ==",
            "engines": {
                "node": ">=8"
            }
        },
        "node_modules/ansi-styles": {
            "version": "4.3.0",
            "resolved": "https://registry.npmjs.org/ansi-styles/-/ansi-styles-4.3.0.tgz",
            "integrity": "sha512-zbB9rCJAT1rbjiVDb2hqKFHNYLxgtk8NURxZ3IZwD3F6NtxbXZQCnnSi1Lkx+IDohdPlFp222wVALIheZJQSEg==",
            "dependencies": {
                "color-convert": "^2.0.1"
            },
            "engines": {
                "node": ">=8"
            },
            "funding": {
                "url": "https://github.com/chalk/ansi-styles?sponsor=1"
            }
        },
        "node_modules/balanced-match": {
            "version": "1.0.2",
            "resolved": "https://registry.npmjs.org/balanced-match/-/balanced-match-1.0.2.tgz",
            "integrity": "sha512-3oSeUO0TMV67hN1AmbXsK4yaqU7tjiHlbxRDZOpH0KW9+CeX4bRAaX0Anxt0tx2MrpRpWwQaPwIlISEJhYU5Pw=="
        },
        "node_modules/brace-expansion": {
            "version": "1.1.11",
            "resolved": "https://registry.npmjs.org/brace-expansion/-/brace-expansion-1.1.11.tgz",
            "integrity": "sha512-iCuPHDFgrHX7H2vEI/5xpz07zSHB00TpugqhmYtVmMO6518mCuRMoOYFldEBl0g187ufozdaHgWKcYFb61qGiA==",
            "dependencies": {
                "balanced-match": "^1.0.0",
                "concat-map": "0.0.1"
            }
        },
        "node_modules/camelcase": {
            "version": "5.3.1",
            "resolved": "https://registry.npmjs.org/camelcase/-/camelcase-5.3.1.tgz",
            "integrity": "sha512-L28STB170nwWS63UjtlEOE3dldQApaJXZkOI1uMFfzf3rRuPegHaHesyee+YxQ+W6SvRDQV6UrdOdRiR153wJg==",
            "engines": {
                "node": ">=6"
            }
        },
        "node_modules/cliui": {
            "version": "6.0.0",
            "resolved": "https://registry.npmjs.org/cliui/-/cliui-6.0.0.tgz",
            "integrity": "sha512-t6wbgtoCXvAzst7QgXxJYqPt0usEfbgQdftEPbLL/cvv6HPE5VgvqCuAIDR0NgU52ds6rFwqrgakNLrHEjCbrQ==",
            "dependencies": {
                "string-width": "^4.2.0",
                "strip-ansi": "^6.0.0",
                "wrap-ansi": "^6.2.0"
            }
        },
        "node_modules/color-convert": {
            "version": "2.0.1",
            "resolved": "https://registry.npmjs.org/color-convert/-/color-convert-2.0.1.tgz",
            "integrity": "sha512-RRECPsj7iu/xb5oKYcsFHSppFNnsj/52OVTRKb4zP5onXwVF3zVmmToNcOfGC+CRDpfK/U584fMg38ZHCaElKQ==",
            "dependencies": {
                "color-name": "~1.1.4"
            },
            "engines": {
                "node": ">=7.0.0"
            }
        },
        "node_modules/color-name": {
            "version": "1.1.4",
            "resolved": "https://registry.npmjs.org/color-name/-/color-name-1.1.4.tgz",
            "integrity": "sha512-dOy+3AuW3a2wNbZHIuMZpTcgjGuLU/uBL/ubcZF9OXbDo8ff4O8yVp5Bf0efS8uEoYo5q4Fx7dY9OgQGXgAsQA=="
        },
        "node_modules/concat-map": {
            "version": "0.0.1",
            "resolved": "https://registry.npmjs.org/concat-map/-/concat-map-0.0.1.tgz",
            "integrity": "sha1-2Klr13/Wjfd5OnMDajug1UBdR3s="
        },
        "node_modules/decamelize": {
            "version": "1.2.0",
            "resolved": "https://registry.npmjs.org/decamelize/-/decamelize-1.2.0.tgz",
            "integrity": "sha1-9lNNFRSCabIDUue+4m9QH5oZEpA=",
            "engines": {
                "node": ">=0.10.0"
            }
        },
        "node_modules/emoji-regex": {
            "version": "8.0.0",
            "resolved": "https://registry.npmjs.org/emoji-regex/-/emoji-regex-8.0.0.tgz",
            "integrity": "sha512-MSjYzcWNOA0ewAHpz0MxpYFvwg6yjy1NG3xteoqz644VCo/RPgnr1/GGt+ic3iJTzQ8Eu3TdM14SawnVUmGE6A=="
        },
        "node_modules/find-up": {
            "version": "4.1.0",
            "resolved": "https://registry.npmjs.org/find-up/-/find-up-4.1.0.tgz",
            "integrity": "sha512-PpOwAdQ/YlXQ2vj8a3h8IipDuYRi3wceVQQGYWxNINccq40Anw7BlsEXCMbt1Zt+OLA6Fq9suIpIWD0OsnISlw==",
            "dependencies": {
                "locate-path": "^5.0.0",
                "path-exists": "^4.0.0"
            },
            "engines": {
                "node": ">=8"
            }
        },
        "node_modules/fs.realpath": {
            "version": "1.0.0",
            "resolved": "https://registry.npmjs.org/fs.realpath/-/fs.realpath-1.0.0.tgz",
            "integrity": "sha1-FQStJSMVjKpA20onh8sBQRmU6k8="
        },
        "node_modules/get-caller-file": {
            "version": "2.0.5",
            "resolved": "https://registry.npmjs.org/get-caller-file/-/get-caller-file-2.0.5.tgz",
            "integrity": "sha512-DyFP3BM/3YHTQOCUL/w0OZHR0lpKeGrxotcHWcqNEdnltqFwXVfhEBQ94eIo34AfQpo0rGki4cyIiftY06h2Fg==",
            "engines": {
                "node": "6.* || 8.* || >= 10.*"
            }
        },
        "node_modules/glob": {
            "version": "7.2.0",
            "resolved": "https://registry.npmjs.org/glob/-/glob-7.2.0.tgz",
            "integrity": "sha512-lmLf6gtyrPq8tTjSmrO94wBeQbFR3HbLHbuyD69wuyQkImp2hWqMGB47OX65FBkPffO641IP9jWa1z4ivqG26Q==",
            "dependencies": {
                "fs.realpath": "^1.0.0",
                "inflight": "^1.0.4",
                "inherits": "2",
                "minimatch": "^3.0.4",
                "once": "^1.3.0",
                "path-is-absolute": "^1.0.0"
            },
            "engines": {
                "node": "*"
            },
            "funding": {
                "url": "https://github.com/sponsors/isaacs"
            }
        },
        "node_modules/glob-all": {
            "version": "3.2.1",
            "resolved": "https://registry.npmjs.org/glob-all/-/glob-all-3.2.1.tgz",
            "integrity": "sha512-x877rVkzB3ipid577QOp+eQCR6M5ZyiwrtaYgrX/z3EThaSPFtLDwBXFHc3sH1cG0R0vFYI5SRYeWMMSEyXkUw==",
            "dependencies": {
                "glob": "^7.1.2",
                "yargs": "^15.3.1"
            },
            "bin": {
                "glob-all": "bin/glob-all"
            }
        },
        "node_modules/inflight": {
            "version": "1.0.6",
            "resolved": "https://registry.npmjs.org/inflight/-/inflight-1.0.6.tgz",
            "integrity": "sha1-Sb1jMdfQLQwJvJEKEHW6gWW1bfk=",
            "dependencies": {
                "once": "^1.3.0",
                "wrappy": "1"
            }
        },
        "node_modules/inherits": {
            "version": "2.0.4",
            "resolved": "https://registry.npmjs.org/inherits/-/inherits-2.0.4.tgz",
            "integrity": "sha512-k/vGaX4/Yla3WzyMCvTQOXYeIHvqOKtnqBduzTHpzpQZzAskKMhZ2K+EnBiSM9zGSoIFeMpXKxa4dYeZIQqewQ=="
        },
        "node_modules/is-fullwidth-code-point": {
            "version": "3.0.0",
            "resolved": "https://registry.npmjs.org/is-fullwidth-code-point/-/is-fullwidth-code-point-3.0.0.tgz",
            "integrity": "sha512-zymm5+u+sCsSWyD9qNaejV3DFvhCKclKdizYaJUuHA83RLjb7nSuGnddCHGv0hk+KY7BMAlsWeK4Ueg6EV6XQg==",
            "engines": {
                "node": ">=8"
            }
        },
        "node_modules/locate-path": {
            "version": "5.0.0",
            "resolved": "https://registry.npmjs.org/locate-path/-/locate-path-5.0.0.tgz",
            "integrity": "sha512-t7hw9pI+WvuwNJXwk5zVHpyhIqzg2qTlklJOf0mVxGSbe3Fp2VieZcduNYjaLDoy6p9uGpQEGWG87WpMKlNq8g==",
            "dependencies": {
                "p-locate": "^4.1.0"
            },
            "engines": {
                "node": ">=8"
            }
        },
        "node_modules/minimatch": {
            "version": "3.0.4",
            "resolved": "https://registry.npmjs.org/minimatch/-/minimatch-3.0.4.tgz",
            "integrity": "sha512-yJHVQEhyqPLUTgt9B83PXu6W3rx4MvvHvSUvToogpwoGDOUQ+yDrR0HRot+yOCdCO7u4hX3pWft6kWBBcqh0UA==",
            "dependencies": {
                "brace-expansion": "^1.1.7"
            },
            "engines": {
                "node": "*"
            }
        },
        "node_modules/once": {
            "version": "1.4.0",
            "resolved": "https://registry.npmjs.org/once/-/once-1.4.0.tgz",
            "integrity": "sha1-WDsap3WWHUsROsF9nFC6753Xa9E=",
            "dependencies": {
                "wrappy": "1"
            }
        },
        "node_modules/p-limit": {
            "version": "2.3.0",
            "resolved": "https://registry.npmjs.org/p-limit/-/p-limit-2.3.0.tgz",
            "integrity": "sha512-//88mFWSJx8lxCzwdAABTJL2MyWB12+eIY7MDL2SqLmAkeKU9qxRvWuSyTjm3FUmpBEMuFfckAIqEaVGUDxb6w==",
            "dependencies": {
                "p-try": "^2.0.0"
            },
            "engines": {
                "node": ">=6"
            },
            "funding": {
                "url": "https://github.com/sponsors/sindresorhus"
            }
        },
        "node_modules/p-locate": {
            "version": "4.1.0",
            "resolved": "https://registry.npmjs.org/p-locate/-/p-locate-4.1.0.tgz",
            "integrity": "sha512-R79ZZ/0wAxKGu3oYMlz8jy/kbhsNrS7SKZ7PxEHBgJ5+F2mtFW2fK2cOtBh1cHYkQsbzFV7I+EoRKe6Yt0oK7A==",
            "dependencies": {
                "p-limit": "^2.2.0"
            },
            "engines": {
                "node": ">=8"
            }
        },
        "node_modules/p-try": {
            "version": "2.2.0",
            "resolved": "https://registry.npmjs.org/p-try/-/p-try-2.2.0.tgz",
            "integrity": "sha512-R4nPAVTAU0B9D35/Gk3uJf/7XYbQcyohSKdvAxIRSNghFl4e71hVoGnBNQz9cWaXxO2I10KTC+3jMdvvoKw6dQ==",
            "engines": {
                "node": ">=6"
            }
        },
        "node_modules/path-exists": {
            "version": "4.0.0",
            "resolved": "https://registry.npmjs.org/path-exists/-/path-exists-4.0.0.tgz",
            "integrity": "sha512-ak9Qy5Q7jYb2Wwcey5Fpvg2KoAc/ZIhLSLOSBmRmygPsGwkVVt0fZa0qrtMz+m6tJTAHfZQ8FnmB4MG4LWy7/w==",
            "engines": {
                "node": ">=8"
            }
        },
        "node_modules/path-is-absolute": {
            "version": "1.0.1",
            "resolved": "https://registry.npmjs.org/path-is-absolute/-/path-is-absolute-1.0.1.tgz",
            "integrity": "sha1-F0uSaHNVNP+8es5r9TpanhtcX18=",
            "engines": {
                "node": ">=0.10.0"
            }
        },
        "node_modules/require-directory": {
            "version": "2.1.1",
            "resolved": "https://registry.npmjs.org/require-directory/-/require-directory-2.1.1.tgz",
            "integrity": "sha1-jGStX9MNqxyXbiNE/+f3kqam30I=",
            "engines": {
                "node": ">=0.10.0"
            }
        },
        "node_modules/require-main-filename": {
            "version": "2.0.0",
            "resolved": "https://registry.npmjs.org/require-main-filename/-/require-main-filename-2.0.0.tgz",
            "integrity": "sha512-NKN5kMDylKuldxYLSUfrbo5Tuzh4hd+2E8NPPX02mZtn1VuREQToYe/ZdlJy+J3uCpfaiGF05e7B8W0iXbQHmg=="
        },
        "node_modules/set-blocking": {
            "version": "2.0.0",
            "resolved": "https://registry.npmjs.org/set-blocking/-/set-blocking-2.0.0.tgz",
            "integrity": "sha1-BF+XgtARrppoA93TgrJDkrPYkPc="
        },
        "node_modules/string-width": {
            "version": "4.2.3",
            "resolved": "https://registry.npmjs.org/string-width/-/string-width-4.2.3.tgz",
            "integrity": "sha512-wKyQRQpjJ0sIp62ErSZdGsjMJWsap5oRNihHhu6G7JVO/9jIB6UyevL+tXuOqrng8j/cxKTWyWUwvSTriiZz/g==",
            "dependencies": {
                "emoji-regex": "^8.0.0",
                "is-fullwidth-code-point": "^3.0.0",
                "strip-ansi": "^6.0.1"
            },
            "engines": {
                "node": ">=8"
            }
        },
        "node_modules/strip-ansi": {
            "version": "6.0.1",
            "resolved": "https://registry.npmjs.org/strip-ansi/-/strip-ansi-6.0.1.tgz",
            "integrity": "sha512-Y38VPSHcqkFrCpFnQ9vuSXmquuv5oXOKpGeT6aGrr3o3Gc9AlVa6JBfUSOCnbxGGZF+/0ooI7KrPuUSztUdU5A==",
            "dependencies": {
                "ansi-regex": "^5.0.1"
            },
            "engines": {
                "node": ">=8"
            }
        },
        "node_modules/which-module": {
            "version": "2.0.0",
            "resolved": "https://registry.npmjs.org/which-module/-/which-module-2.0.0.tgz",
            "integrity": "sha1-2e8H3Od7mQK4o6j6SzHD4/fm6Ho="
        },
        "node_modules/wrap-ansi": {
            "version": "6.2.0",
            "resolved": "https://registry.npmjs.org/wrap-ansi/-/wrap-ansi-6.2.0.tgz",
            "integrity": "sha512-r6lPcBGxZXlIcymEu7InxDMhdW0KDxpLgoFLcguasxCaJ/SOIZwINatK9KY/tf+ZrlywOKU0UDj3ATXUBfxJXA==",
            "dependencies": {
                "ansi-styles": "^4.0.0",
                "string-width": "^4.1.0",
                "strip-ansi": "^6.0.0"
            },
            "engines": {
                "node": ">=8"
            }
        },
        "node_modules/wrappy": {
            "version": "1.0.2",
            "resolved": "https://registry.npmjs.org/wrappy/-/wrappy-1.0.2.tgz",
            "integrity": "sha1-tSQ9jz7BqjXxNkYFvA0QNuMKtp8="
        },
        "node_modules/y18n": {
            "version": "4.0.3",
            "resolved": "https://registry.npmjs.org/y18n/-/y18n-4.0.3.tgz",
            "integrity": "sha512-JKhqTOwSrqNA1NY5lSztJ1GrBiUodLMmIZuLiDaMRJ+itFd+ABVE8XBjOvIWL+rSqNDC74LCSFmlb/U4UZ4hJQ=="
        },
        "node_modules/yargs": {
            "version": "15.4.1",
            "resolved": "https://registry.npmjs.org/yargs/-/yargs-15.4.1.tgz",
            "integrity": "sha512-aePbxDmcYW++PaqBsJ+HYUFwCdv4LVvdnhBy78E57PIor8/OVvhMrADFFEDh8DHDFRv/O9i3lPhsENjO7QX0+A==",
            "dependencies": {
                "cliui": "^6.0.0",
                "decamelize": "^1.2.0",
                "find-up": "^4.1.0",
                "get-caller-file": "^2.0.1",
                "require-directory": "^2.1.1",
                "require-main-filename": "^2.0.0",
                "set-blocking": "^2.0.0",
                "string-width": "^4.2.0",
                "which-module": "^2.0.0",
                "y18n": "^4.0.0",
                "yargs-parser": "^18.1.2"
            },
            "engines": {
                "node": ">=8"
            }
        },
        "node_modules/yargs-parser": {
            "version": "18.1.3",
            "resolved": "https://registry.npmjs.org/yargs-parser/-/yargs-parser-18.1.3.tgz",
            "integrity": "sha512-o50j0JeToy/4K6OZcaQmW6lyXXKhq7csREXcDwk2omFPJEwUNOVtJKvmDr9EI1fAJZUyZcRF7kxGBWmRXudrCQ==",
            "dependencies": {
                "camelcase": "^5.0.0",
                "decamelize": "^1.2.0"
            },
            "engines": {
                "node": ">=6"
            }
        }
    },
    "dependencies": {
        "ansi-regex": {
            "version": "5.0.1",
            "resolved": "https://registry.npmjs.org/ansi-regex/-/ansi-regex-5.0.1.tgz",
            "integrity": "sha512-quJQXlTSUGL2LH9SUXo8VwsY4soanhgo6LNSm84E1LBcE8s3O0wpdiRzyR9z/ZZJMlMWv37qOOb9pdJlMUEKFQ=="
        },
        "ansi-styles": {
            "version": "4.3.0",
            "resolved": "https://registry.npmjs.org/ansi-styles/-/ansi-styles-4.3.0.tgz",
            "integrity": "sha512-zbB9rCJAT1rbjiVDb2hqKFHNYLxgtk8NURxZ3IZwD3F6NtxbXZQCnnSi1Lkx+IDohdPlFp222wVALIheZJQSEg==",
            "requires": {
                "color-convert": "^2.0.1"
            }
        },
        "balanced-match": {
            "version": "1.0.2",
            "resolved": "https://registry.npmjs.org/balanced-match/-/balanced-match-1.0.2.tgz",
            "integrity": "sha512-3oSeUO0TMV67hN1AmbXsK4yaqU7tjiHlbxRDZOpH0KW9+CeX4bRAaX0Anxt0tx2MrpRpWwQaPwIlISEJhYU5Pw=="
        },
        "brace-expansion": {
            "version": "1.1.11",
            "resolved": "https://registry.npmjs.org/brace-expansion/-/brace-expansion-1.1.11.tgz",
            "integrity": "sha512-iCuPHDFgrHX7H2vEI/5xpz07zSHB00TpugqhmYtVmMO6518mCuRMoOYFldEBl0g187ufozdaHgWKcYFb61qGiA==",
            "requires": {
                "balanced-match": "^1.0.0",
                "concat-map": "0.0.1"
            }
        },
        "camelcase": {
            "version": "5.3.1",
            "resolved": "https://registry.npmjs.org/camelcase/-/camelcase-5.3.1.tgz",
            "integrity": "sha512-L28STB170nwWS63UjtlEOE3dldQApaJXZkOI1uMFfzf3rRuPegHaHesyee+YxQ+W6SvRDQV6UrdOdRiR153wJg=="
        },
        "cliui": {
            "version": "6.0.0",
            "resolved": "https://registry.npmjs.org/cliui/-/cliui-6.0.0.tgz",
            "integrity": "sha512-t6wbgtoCXvAzst7QgXxJYqPt0usEfbgQdftEPbLL/cvv6HPE5VgvqCuAIDR0NgU52ds6rFwqrgakNLrHEjCbrQ==",
            "requires": {
                "string-width": "^4.2.0",
                "strip-ansi": "^6.0.0",
                "wrap-ansi": "^6.2.0"
            }
        },
        "color-convert": {
            "version": "2.0.1",
            "resolved": "https://registry.npmjs.org/color-convert/-/color-convert-2.0.1.tgz",
            "integrity": "sha512-RRECPsj7iu/xb5oKYcsFHSppFNnsj/52OVTRKb4zP5onXwVF3zVmmToNcOfGC+CRDpfK/U584fMg38ZHCaElKQ==",
            "requires": {
                "color-name": "~1.1.4"
            }
        },
        "color-name": {
            "version": "1.1.4",
            "resolved": "https://registry.npmjs.org/color-name/-/color-name-1.1.4.tgz",
            "integrity": "sha512-dOy+3AuW3a2wNbZHIuMZpTcgjGuLU/uBL/ubcZF9OXbDo8ff4O8yVp5Bf0efS8uEoYo5q4Fx7dY9OgQGXgAsQA=="
        },
        "concat-map": {
            "version": "0.0.1",
            "resolved": "https://registry.npmjs.org/concat-map/-/concat-map-0.0.1.tgz",
            "integrity": "sha1-2Klr13/Wjfd5OnMDajug1UBdR3s="
        },
        "decamelize": {
            "version": "1.2.0",
            "resolved": "https://registry.npmjs.org/decamelize/-/decamelize-1.2.0.tgz",
            "integrity": "sha1-9lNNFRSCabIDUue+4m9QH5oZEpA="
        },
        "emoji-regex": {
            "version": "8.0.0",
            "resolved": "https://registry.npmjs.org/emoji-regex/-/emoji-regex-8.0.0.tgz",
            "integrity": "sha512-MSjYzcWNOA0ewAHpz0MxpYFvwg6yjy1NG3xteoqz644VCo/RPgnr1/GGt+ic3iJTzQ8Eu3TdM14SawnVUmGE6A=="
        },
        "find-up": {
            "version": "4.1.0",
            "resolved": "https://registry.npmjs.org/find-up/-/find-up-4.1.0.tgz",
            "integrity": "sha512-PpOwAdQ/YlXQ2vj8a3h8IipDuYRi3wceVQQGYWxNINccq40Anw7BlsEXCMbt1Zt+OLA6Fq9suIpIWD0OsnISlw==",
            "requires": {
                "locate-path": "^5.0.0",
                "path-exists": "^4.0.0"
            }
        },
        "fs.realpath": {
            "version": "1.0.0",
            "resolved": "https://registry.npmjs.org/fs.realpath/-/fs.realpath-1.0.0.tgz",
            "integrity": "sha1-FQStJSMVjKpA20onh8sBQRmU6k8="
        },
        "get-caller-file": {
            "version": "2.0.5",
            "resolved": "https://registry.npmjs.org/get-caller-file/-/get-caller-file-2.0.5.tgz",
            "integrity": "sha512-DyFP3BM/3YHTQOCUL/w0OZHR0lpKeGrxotcHWcqNEdnltqFwXVfhEBQ94eIo34AfQpo0rGki4cyIiftY06h2Fg=="
        },
        "glob": {
            "version": "7.2.0",
            "resolved": "https://registry.npmjs.org/glob/-/glob-7.2.0.tgz",
            "integrity": "sha512-lmLf6gtyrPq8tTjSmrO94wBeQbFR3HbLHbuyD69wuyQkImp2hWqMGB47OX65FBkPffO641IP9jWa1z4ivqG26Q==",
            "requires": {
                "fs.realpath": "^1.0.0",
                "inflight": "^1.0.4",
                "inherits": "2",
                "minimatch": "^3.0.4",
                "once": "^1.3.0",
                "path-is-absolute": "^1.0.0"
            }
        },
        "glob-all": {
            "version": "3.2.1",
            "resolved": "https://registry.npmjs.org/glob-all/-/glob-all-3.2.1.tgz",
            "integrity": "sha512-x877rVkzB3ipid577QOp+eQCR6M5ZyiwrtaYgrX/z3EThaSPFtLDwBXFHc3sH1cG0R0vFYI5SRYeWMMSEyXkUw==",
            "requires": {
                "glob": "^7.1.2",
                "yargs": "^15.3.1"
            }
        },
        "inflight": {
            "version": "1.0.6",
            "resolved": "https://registry.npmjs.org/inflight/-/inflight-1.0.6.tgz",
            "integrity": "sha1-Sb1jMdfQLQwJvJEKEHW6gWW1bfk=",
            "requires": {
                "once": "^1.3.0",
                "wrappy": "1"
            }
        },
        "inherits": {
            "version": "2.0.4",
            "resolved": "https://registry.npmjs.org/inherits/-/inherits-2.0.4.tgz",
            "integrity": "sha512-k/vGaX4/Yla3WzyMCvTQOXYeIHvqOKtnqBduzTHpzpQZzAskKMhZ2K+EnBiSM9zGSoIFeMpXKxa4dYeZIQqewQ=="
        },
        "is-fullwidth-code-point": {
            "version": "3.0.0",
            "resolved": "https://registry.npmjs.org/is-fullwidth-code-point/-/is-fullwidth-code-point-3.0.0.tgz",
            "integrity": "sha512-zymm5+u+sCsSWyD9qNaejV3DFvhCKclKdizYaJUuHA83RLjb7nSuGnddCHGv0hk+KY7BMAlsWeK4Ueg6EV6XQg=="
        },
        "locate-path": {
            "version": "5.0.0",
            "resolved": "https://registry.npmjs.org/locate-path/-/locate-path-5.0.0.tgz",
            "integrity": "sha512-t7hw9pI+WvuwNJXwk5zVHpyhIqzg2qTlklJOf0mVxGSbe3Fp2VieZcduNYjaLDoy6p9uGpQEGWG87WpMKlNq8g==",
            "requires": {
                "p-locate": "^4.1.0"
            }
        },
        "minimatch": {
            "version": "3.0.4",
            "resolved": "https://registry.npmjs.org/minimatch/-/minimatch-3.0.4.tgz",
            "integrity": "sha512-yJHVQEhyqPLUTgt9B83PXu6W3rx4MvvHvSUvToogpwoGDOUQ+yDrR0HRot+yOCdCO7u4hX3pWft6kWBBcqh0UA==",
            "requires": {
                "brace-expansion": "^1.1.7"
            }
        },
        "once": {
            "version": "1.4.0",
            "resolved": "https://registry.npmjs.org/once/-/once-1.4.0.tgz",
            "integrity": "sha1-WDsap3WWHUsROsF9nFC6753Xa9E=",
            "requires": {
                "wrappy": "1"
            }
        },
        "p-limit": {
            "version": "2.3.0",
            "resolved": "https://registry.npmjs.org/p-limit/-/p-limit-2.3.0.tgz",
            "integrity": "sha512-//88mFWSJx8lxCzwdAABTJL2MyWB12+eIY7MDL2SqLmAkeKU9qxRvWuSyTjm3FUmpBEMuFfckAIqEaVGUDxb6w==",
            "requires": {
                "p-try": "^2.0.0"
            }
        },
        "p-locate": {
            "version": "4.1.0",
            "resolved": "https://registry.npmjs.org/p-locate/-/p-locate-4.1.0.tgz",
            "integrity": "sha512-R79ZZ/0wAxKGu3oYMlz8jy/kbhsNrS7SKZ7PxEHBgJ5+F2mtFW2fK2cOtBh1cHYkQsbzFV7I+EoRKe6Yt0oK7A==",
            "requires": {
                "p-limit": "^2.2.0"
            }
        },
        "p-try": {
            "version": "2.2.0",
            "resolved": "https://registry.npmjs.org/p-try/-/p-try-2.2.0.tgz",
            "integrity": "sha512-R4nPAVTAU0B9D35/Gk3uJf/7XYbQcyohSKdvAxIRSNghFl4e71hVoGnBNQz9cWaXxO2I10KTC+3jMdvvoKw6dQ=="
        },
        "path-exists": {
            "version": "4.0.0",
            "resolved": "https://registry.npmjs.org/path-exists/-/path-exists-4.0.0.tgz",
            "integrity": "sha512-ak9Qy5Q7jYb2Wwcey5Fpvg2KoAc/ZIhLSLOSBmRmygPsGwkVVt0fZa0qrtMz+m6tJTAHfZQ8FnmB4MG4LWy7/w=="
        },
        "path-is-absolute": {
            "version": "1.0.1",
            "resolved": "https://registry.npmjs.org/path-is-absolute/-/path-is-absolute-1.0.1.tgz",
            "integrity": "sha1-F0uSaHNVNP+8es5r9TpanhtcX18="
        },
        "require-directory": {
            "version": "2.1.1",
            "resolved": "https://registry.npmjs.org/require-directory/-/require-directory-2.1.1.tgz",
            "integrity": "sha1-jGStX9MNqxyXbiNE/+f3kqam30I="
        },
        "require-main-filename": {
            "version": "2.0.0",
            "resolved": "https://registry.npmjs.org/require-main-filename/-/require-main-filename-2.0.0.tgz",
            "integrity": "sha512-NKN5kMDylKuldxYLSUfrbo5Tuzh4hd+2E8NPPX02mZtn1VuREQToYe/ZdlJy+J3uCpfaiGF05e7B8W0iXbQHmg=="
        },
        "set-blocking": {
            "version": "2.0.0",
            "resolved": "https://registry.npmjs.org/set-blocking/-/set-blocking-2.0.0.tgz",
            "integrity": "sha1-BF+XgtARrppoA93TgrJDkrPYkPc="
        },
        "string-width": {
            "version": "4.2.3",
            "resolved": "https://registry.npmjs.org/string-width/-/string-width-4.2.3.tgz",
            "integrity": "sha512-wKyQRQpjJ0sIp62ErSZdGsjMJWsap5oRNihHhu6G7JVO/9jIB6UyevL+tXuOqrng8j/cxKTWyWUwvSTriiZz/g==",
            "requires": {
                "emoji-regex": "^8.0.0",
                "is-fullwidth-code-point": "^3.0.0",
                "strip-ansi": "^6.0.1"
            }
        },
        "strip-ansi": {
            "version": "6.0.1",
            "resolved": "https://registry.npmjs.org/strip-ansi/-/strip-ansi-6.0.1.tgz",
            "integrity": "sha512-Y38VPSHcqkFrCpFnQ9vuSXmquuv5oXOKpGeT6aGrr3o3Gc9AlVa6JBfUSOCnbxGGZF+/0ooI7KrPuUSztUdU5A==",
            "requires": {
                "ansi-regex": "^5.0.1"
            }
        },
        "which-module": {
            "version": "2.0.0",
            "resolved": "https://registry.npmjs.org/which-module/-/which-module-2.0.0.tgz",
            "integrity": "sha1-2e8H3Od7mQK4o6j6SzHD4/fm6Ho="
        },
        "wrap-ansi": {
            "version": "6.2.0",
            "resolved": "https://registry.npmjs.org/wrap-ansi/-/wrap-ansi-6.2.0.tgz",
            "integrity": "sha512-r6lPcBGxZXlIcymEu7InxDMhdW0KDxpLgoFLcguasxCaJ/SOIZwINatK9KY/tf+ZrlywOKU0UDj3ATXUBfxJXA==",
            "requires": {
                "ansi-styles": "^4.0.0",
                "string-width": "^4.1.0",
                "strip-ansi": "^6.0.0"
            }
        },
        "wrappy": {
            "version": "1.0.2",
            "resolved": "https://registry.npmjs.org/wrappy/-/wrappy-1.0.2.tgz",
            "integrity": "sha1-tSQ9jz7BqjXxNkYFvA0QNuMKtp8="
        },
        "y18n": {
            "version": "4.0.3",
            "resolved": "https://registry.npmjs.org/y18n/-/y18n-4.0.3.tgz",
            "integrity": "sha512-JKhqTOwSrqNA1NY5lSztJ1GrBiUodLMmIZuLiDaMRJ+itFd+ABVE8XBjOvIWL+rSqNDC74LCSFmlb/U4UZ4hJQ=="
        },
        "yargs": {
            "version": "15.4.1",
            "resolved": "https://registry.npmjs.org/yargs/-/yargs-15.4.1.tgz",
            "integrity": "sha512-aePbxDmcYW++PaqBsJ+HYUFwCdv4LVvdnhBy78E57PIor8/OVvhMrADFFEDh8DHDFRv/O9i3lPhsENjO7QX0+A==",
            "requires": {
                "cliui": "^6.0.0",
                "decamelize": "^1.2.0",
                "find-up": "^4.1.0",
                "get-caller-file": "^2.0.1",
                "require-directory": "^2.1.1",
                "require-main-filename": "^2.0.0",
                "set-blocking": "^2.0.0",
                "string-width": "^4.2.0",
                "which-module": "^2.0.0",
                "y18n": "^4.0.0",
                "yargs-parser": "^18.1.2"
            }
        },
        "yargs-parser": {
            "version": "18.1.3",
            "resolved": "https://registry.npmjs.org/yargs-parser/-/yargs-parser-18.1.3.tgz",
            "integrity": "sha512-o50j0JeToy/4K6OZcaQmW6lyXXKhq7csREXcDwk2omFPJEwUNOVtJKvmDr9EI1fAJZUyZcRF7kxGBWmRXudrCQ==",
            "requires": {
                "camelcase": "^5.0.0",
                "decamelize": "^1.2.0"
            }
        }
    }
}


==> analysis/package.json <==
{
    "name": "smt-sampling",
    "version": "0.1.0",
    "main": "index.html",
    "dependencies": {
        "glob-all": "^3.2.1"
    }
}


==> data/cactus-plot-coverage/sorted-by-MeGA.dat.txt <==
n   fn  MeGA  MeGAb  max
0   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__012.smt2.json  -0.5624192506459949  0.16747416020671835  0.16747416020671835
1   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__016.smt2.json  -0.5584915565666287  0.11558316563128879  0.11558316563128879
2   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__016.smt2.json  -0.4900214229338144  0.2753410756567821  0.2753410756567821
3   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__027.smt2.json  -0.46032040003704044  0.31456616353366057  0.31456616353366057
4   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__019.smt2.json  -0.45585748111399255  0.30781373322809785  0.30781373322809785
5   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__021.smt2.json  -0.45398128699637197  0.2887149131181974  0.2887149131181974
6   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__025.smt2.json  -0.4272351533608876  0.31357407004568194  0.31357407004568194
7   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__029.smt2.json  -0.37830452899788236  0.305963522098504  0.305963522098504
8   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__018.smt2.json  -0.37479448137822574  0.2634212595610837  0.2634212595610837
9   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__017.smt2.json  -0.3713666371071041  0.39944822149965514  0.39944822149965514
10   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__011.smt2.json  -0.367461943793911  0.3029859484777518  0.3029859484777518
11   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__017.smt2.json  -0.35077434596202645  0.33379998250065623  0.33379998250065623
12   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__019.smt2.json  -0.35016186892991513  0.41289701636188647  0.41289701636188647
13   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__024.smt2.json  -0.3467478790515554  0.3050902762671307  0.3050902762671307
14   QF_LIA/dillig/40-25.smt2.json  -0.330113019771843  0.543156613112411  0.543156613112411
15   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__033.smt2.json  -0.3289227479283614  0.4452018176958033  0.4452018176958033
16   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__017.smt2.json  -0.3133890914289799  0.3376224176138395  0.3376224176138395
17   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__020.smt2.json  -0.30824219029237254  0.3146758167131317  0.3146758167131317
18   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__030.smt2.json  -0.30739804631463896  0.46949928273789193  0.46949928273789193
19   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__021.smt2.json  -0.29998602766522287  0.2738577616319687  0.2738577616319687
20   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__015.smt2.json  -0.2931596091205212  0.3907776872964169  0.3907776872964169
21   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__015.smt2.json  -0.28125  0.4281340057636887  0.4281340057636887
22   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__022.smt2.json  -0.27675684873234646  0.4430832057172026  0.4430832057172026
23   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__034.smt2.json  -0.2696579947383806  0.4619994153756212  0.4619994153756212
24   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__020.smt2.json  -0.26681878983397594  0.34581792430561015  0.34581792430561015
25   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__032.smt2.json  -0.25211926337328266  0.5325928091201404  0.5325928091201404
26   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__022.smt2.json  -0.24832919610464005  0.5019094901661256  0.5019094901661256
27   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__016.smt2.json  -0.2316484382697803  0.5415311853384569  0.5415311853384569
28   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__026.smt2.json  -0.22725391174766124  0.5517012997764715  0.5517012997764715
29   QF_LIA/convert/convert-jpg2gif-query-1358.smt2.json  -0.22082751851795052  -0.22082751851795052  -0.22082751851795052
30   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__035.smt2.json  -0.215210355987055  0.5667026249550521  0.5667026249550521
31   QF_LIA/dillig/40-35.smt2.json  -0.21073179195766278  0.7099726716696309  0.7099726716696309
32   QF_LIA/dillig/40-17.smt2.json  -0.21064462223273833  0.6141287469868828  0.6141287469868828
33   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__035.smt2.json  -0.2101761956130888  0.4976627112549442  0.4976627112549442
34   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__020.smt2.json  -0.21016848950635525  0.06995763129372357  0.06995763129372357
35   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__032.smt2.json  -0.20215359609914668  0.3037383177570093  0.3037383177570093
36   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__035.smt2.json  -0.20130603031280234  0.5516768784263141  0.5516768784263141
37   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__029.smt2.json  -0.19193192562243933  0.43218825506880976  0.43218825506880976
38   QF_LIA/convert/convert-jpg2gif-query-1372.smt2.json  -0.19151151827303303  -0.19151151827303303  -0.19151151827303303
39   QF_LIA/dillig/25-26.smt2.json  -0.1855413244053412  0.7258340794954646  0.7258340794954646
40   QF_LIA/convert/convert-jpg2gif-query-1191.smt2.json  -0.16956490432215443  -0.16956490432215443  -0.16956490432215443
41   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__035.smt2.json  -0.16355140186915887  0.417208451848842  0.417208451848842
42   QF_LIA/dillig/30-12.smt2.json  -0.1582437275985663  0.6887992831541219  0.6887992831541219
43   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__ChenFlurMukhopadhyay-SAS2012-Ex3.07_true-termination.c__p22045_terminationG_0.smt2.json  -0.14962832118937225  -0.27651431515419156  -0.14962832118937225
44   QF_LIA/dillig/30-28.smt2.json  -0.12116630325794592  0.7657525743661568  0.7657525743661568
45   QF_LIA/convert/convert-jpg2gif-query-1365.smt2.json  -0.12086531751570133  -0.12086531751570133  -0.12086531751570133
46   QF_LIA/convert/convert-jpg2gif-query-1459.smt2.json  -0.11038917580395087  -0.11038917580395087  -0.11038917580395087
47   QF_LIA/convert/convert-jpg2gif-query-1203.smt2.json  -0.1064421722007443  -0.1064421722007443  -0.1064421722007443
48   QF_NIA/leipzig/term-tEmpby.smt2.json  -0.10643709645861868  -0.18411269810213268  -0.10643709645861868
49   QF_LIA/convert/convert-jpg2gif-query-1370.smt2.json  -0.10315859246664169  -0.10315859246664169  -0.10315859246664169
50   QF_LIA/dillig/30-23.smt2.json  -0.1002774122417043  0.7903581463171746  0.7903581463171746
51   QF_LIA/convert/convert-jpg2gif-query-1423.smt2.json  -0.09314380687827613  -0.09314380687827613  -0.09314380687827613
52   QF_LIA/dillig/35-11.smt2.json  -0.09010258358662615  0.7101633738601824  0.7101633738601824
53   QF_NIA/leipzig/term-4d0iwO.smt2.json  -0.0867687475461327  0.1257688784190551  0.1257688784190551
54   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__022.smt2.json  -0.0486412422927609  -0.2039278374058004  -0.0486412422927609
55   QF_LIA/pb2010/normalized-j308_6-sat.smt2.json  -0.034799467942957546  0.018531150092625473  0.018531150092625473
56   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__034.smt2.slack.smt2.json  -0.03306119695027321  -0.2764320896025909  -0.03306119695027321
57   QF_NIA/leipzig/term-4UoYtH.smt2.json  -0.02817638266068759  0.03258594917787743  0.03258594917787743
58   QF_LIA/prime-cone/prime_cone_sat_2.smt2.json  -0.027184466019417486  0.2203883495145631  0.2203883495145631
59   QF_LIA/pb2010/normalized-j3024_4-sat.smt2.json  -0.02486284634180075  0.024449244913953783  0.024449244913953783
60   QF_NIA/AProVE/aproveSMT4764278413219307912.smt2.json  -0.020987654320987703  -0.4308641975308642  -0.020987654320987703
61   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__026.smt2.slack.smt2.json  -0.01681187875812984  -0.18002208859982827  -0.01681187875812984
62   QF_NIA/20170427-VeryMax/ITS/From_T2__slayer-n5-filtered.t2__p23339_safety_0.smt2.json  -0.014762516046213092  -0.07435568282808336  -0.014762516046213092
63   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__021.smt2.json  -0.01453121051301487  -0.15289360626737425  -0.01453121051301487
64   QF_LIA/slacks/40-9.slack.smt2.json  -0.01359971115657721  -0.24870622216873273  -0.01359971115657721
65   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__018.smt2.json  -0.011838989739542227  0.03957605141504117  0.03957605141504117
66   QF_NIA/leipzig/term-uI6QEr.smt2.json  -0.011393135275454283  0.021488318430920098  0.021488318430920098
67   QF_LIA/convert/convert-jpg2gif-query-1152.smt2.json  -0.011246370337279432  -0.025072593254411413  -0.011246370337279432
68   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__010.smt2.json  -0.010019482326746543  -0.002319324612672813  -0.002319324612672813
69   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__013.smt2.slack.smt2.json  -0.009259903919793921  -0.24744134233795162  -0.009259903919793921
70   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__019.smt2.json  -0.009024064171123003  -0.16276737967914434  -0.009024064171123003
71   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__015.smt2.json  -0.007571585903083711  0.005093612334801767  0.005093612334801767
72   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__024.smt2.json  -0.007328784432650948  0.03310588829921657  0.03310588829921657
73   QF_LIA/pb2010/normalized-j3048_8-sat.smt2.json  -0.007305166149105601  0.008710983450755438  0.008710983450755438
74   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__012.smt2.json  -0.007020925110132192  -0.012940528634361237  -0.007020925110132192
75   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__001.smt2.slack.smt2.json  -0.006599513720041639  -0.21060553432904938  -0.006599513720041639
76   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__007.smt2.slack.smt2.json  -0.005998536942209198  -0.22297000731528893  -0.005998536942209198
77   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__015.smt2.slack.smt2.json  -0.005649097789721891  -0.23402621620139308  -0.005649097789721891
78   QF_LIA/convert/convert-jpg2gif-query-1164.smt2.json  -0.00546666091607001  -0.029780902268610354  -0.00546666091607001
79   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__023.smt2.json  -0.005023978077186575  -0.06257136332496005  -0.005023978077186575
80   QF_LIA/dillig/25-9.smt2.json  -0.004727103094386509  0.020059088788679902  0.020059088788679902
81   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__007.smt2.json  -0.004648024589549493  0.07759202339005922  0.07759202339005922
82   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__009.smt2.json  -0.004560908864748359  -0.015424164524421524  -0.004560908864748359
83   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__008.smt2.slack.smt2.json  -0.004376890020690749  -0.22011777813146594  -0.004376890020690749
84   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__008.smt2.slack.smt2.json  -0.0042562981709421965  -0.30720119636489135  -0.0042562981709421965
85   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__006.smt2.slack.smt2.json  -0.0040758739614359385  -0.2082614829910645  -0.0040758739614359385
86   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__023.smt2.json  -0.003962593120938385  -0.19321604057695357  -0.003962593120938385
87   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__009.smt2.slack.smt2.json  -0.0037563285970929616  -0.27225216397190916  -0.0037563285970929616
88   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__007.smt2.json  -0.0036028246144976794  -0.0036028246144976794  -0.0036028246144976794
89   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__008.smt2.slack.smt2.json  -0.0035690006798096974  -0.25079311126217996  -0.0035690006798096974
90   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__011.smt2.json  -0.0033941947565543362  0.003277153558052359  0.003277153558052359
91   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__004.smt2.slack.smt2.json  -0.003261191817373277  -0.1509042395493626  -0.003261191817373277
92   QF_LIA/slacks/30-10.slack.smt2.json  -0.0029595264757639184  -0.2653975363941769  -0.0029595264757639184
93   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__010.smt2.json  -0.0029476787030213725  0.0031582271818085816  0.0031582271818085816
94   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__001.smt2.slack.smt2.json  -0.0025393893922779354  -0.2330466901367807  -0.0025393893922779354
95   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__006.smt2.json  -0.002412097597179641  0.01363762872251606  0.01363762872251606
96   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__004.smt2.slack.smt2.json  -0.002398980433315767  -0.25879001424394626  -0.002398980433315767
97   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__005.smt2.slack.smt2.json  -0.002306213965406756  -0.2457399103139013  -0.002306213965406756
98   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__002.smt2.slack.smt2.json  -0.0020440062522543156  -0.23457977636166882  -0.0020440062522543156
99   QF_LIA/prime-cone/prime_cone_sat_4.smt2.json  -0.001995211492418214  -0.13886671987230648  -0.001995211492418214
100   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__006.smt2.json  -0.0018747656542932312  0.0007499062617172259  0.0007499062617172259
101   QF_LIA/prime-cone/prime_cone_sat_8.smt2.json  -0.0017477424992717872  -0.1791436061753568  -0.0017477424992717872
102   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__007.smt2.json  -0.0014998125234345627  -0.007686539182602203  -0.0014998125234345627
103   QF_LIA/prime-cone/prime_cone_sat_5.smt2.json  -0.0014688601645123645  -0.1509988249118684  -0.0014688601645123645
104   QF_LIA/prime-cone/prime_cone_sat_7.smt2.json  -0.0014326647564469885  -0.1708452722063037  -0.0014326647564469885
105   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__004.smt2.slack.smt2.json  -0.001403450837942688  -0.230908940807397  -0.001403450837942688
106   QF_LIA/slacks/35-5.slack.smt2.json  -0.0013468490820160994  -0.2235769476146594  -0.0013468490820160994
107   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__011.smt2.json  -0.0013408420488066897  -0.03593456690801833  -0.0013408420488066897
108   QF_LIA/prime-cone/prime_cone_sat_14.smt2.json  -0.001333642583787542  -0.21001971471645597  -0.001333642583787542
109   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__018.smt2.slack.smt2.json  -0.0012417218543046005  -0.28890728476821187  -0.0012417218543046005
110   QF_LIA/prime-cone/prime_cone_sat_9.smt2.json  -0.0010874818753020543  -0.18269695505074912  -0.0010874818753020543
111   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__014.smt2.json  -0.0010726736390453961  -0.15607401448109415  -0.0010726736390453961
112   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__010.smt2.json  -0.001008790892059408  -0.07032713647499644  -0.001008790892059408
113   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__009.smt2.slack.smt2.json  -0.0010036604085488232  -0.2892313142047468  -0.0010036604085488232
114   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__010.smt2.json  -0.0009373828271466156  -0.022122234720659995  -0.0009373828271466156
115   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__003.smt2.json  -0.000907166616268551  -0.01270033262775927  -0.000907166616268551
116   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__020.smt2.slack.smt2.json  -0.0008699143468950954  -0.17451820128479656  -0.0008699143468950954
117   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__012.smt2.slack.smt2.json  -0.0007762331522123134  -0.2060546185872557  -0.0007762331522123134
118   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__013.smt2.json  -0.0007068386640749491  -0.04665135182894509  -0.0007068386640749491
119   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__005.smt2.slack.smt2.json  -0.0006874202101541105  -0.21054699008150835  -0.0006874202101541105
120   QF_LIA/prime-cone/prime_cone_sat_6.smt2.json  -0.0006772009029345494  -0.15869074492099322  -0.0006772009029345494
121   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__004.smt2.json  -0.0006586169045005308  -0.001097694840834218  -0.0006586169045005308
122   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__003.smt2.json  -0.0006540222367560355  0.0034881185960322636  0.0034881185960322636
123   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__007.smt2.json  -0.0006226650062266526  -0.09962640099626396  -0.0006226650062266526
124   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__004.smt2.json  -0.0005989219405071466  -0.006987422639249341  -0.0005989219405071466
125   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__021.smt2.slack.smt2.json  -0.0005968812952323876  -0.24695963590240988  -0.0005968812952323876
126   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__014.smt2.slack.smt2.json  -0.0005912349419850971  -0.28024536250092386  -0.0005912349419850971
127   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__007.smt2.json  -0.0005835764902042406  -0.01300541892455187  -0.0005835764902042406
128   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__011.smt2.json  -0.0005301289980561563  -0.09453967132002117  -0.0005301289980561563
129   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__013.smt2.slack.smt2.json  -0.0004995004995005381  -0.24025974025974028  -0.0004995004995005381
130   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__003.smt2.json  -0.0004782858236082044  -0.045628467572221165  -0.0004782858236082044
131   QF_LIA/prime-cone/prime_cone_sat_13.smt2.json  -0.0003948407475651283  -0.20564622269018162  -0.0003948407475651283
132   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__004.smt2.json  -0.0003800354699772246  -0.013301241449201973  -0.0003800354699772246
133   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__004.smt2.json  -0.000302388872089554  -0.0052918052615663624  -0.000302388872089554
134   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__007.smt2.json  -0.000293772032902484  -0.1598119858989424  -0.000293772032902484
135   QF_LIA/prime-cone/prime_cone_sat_10.smt2.json  -0.00010189525168124991  -0.1915630731607907  -0.00010189525168124991
136   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__004.smt2.json  -0.00009565716472159647  0.0002869714941649004  0.0002869714941649004
137   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__007.smt2.json  -0.00007532956685507575  0  0
138   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__004.smt2.json  0  -0.024325351577346943  0
139   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__017.smt2.json  0  0  0
140   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__004.smt2.json  0  -0.016946564885496174  0
141   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__002.smt2.json  0  0.009374208259437578  0.009374208259437578
142   QF_LIA/dillig/15-20.smt2.json  0  -0.19314296720758894  0
143   QF_LIA/pb2010/normalized-1096.cudf.paranoid.smt2.json  0  0  0
144   QF_LIA/prime-cone/prime_cone_sat_3.smt2.json  0  -0.11635944700460832  0
145   QF_ALIA/qlock2/qlock.induction.28.smt2.json  0.00014033680834001604  -0.0003007217321571772  0.00014033680834001604
146   QF_ALIA/qlock2/qlock.base.27.smt2.json  0.0003318125259228536  -0.00018664454583160514  0.0003318125259228536
147   QF_ALIA/qlock2/qlock.base.26.smt2.json  0.00034428592946442014  -0.00027973231768984143  0.00034428592946442014
148   QF_LIA/slacks/25-17.slack.smt2.json  0.00048488766769028135  -0.22935186681752062  0.00048488766769028135
149   QF_ALIA/qlock2/qlock.base.28.smt2.json  0.0005803830528148578  -0.00018011887845978343  0.0005803830528148578
150   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__017.smt2.slack.smt2.json  0.0005882352941175562  -0.38169117647058826  0.0005882352941175562
151   QF_ALIA/qlock2/qlock.base.24.smt2.json  0.0008608855487563695  -0.0002326717699341539  0.0008608855487563695
152   QF_NIA/leipzig/term-DtOD2C.smt2.json  0.0009632055480639501  -0.11288769023309574  0.0009632055480639501
153   QF_ALIA/qlock2/qlock.base.21.smt2.json  0.0010334410938576501  -0.00031798187503312306  0.0010334410938576501
154   QF_ALIA/qlock2/qlock.base.18.smt2.json  0.001077022494384097  -0.00033849278394928767  0.001077022494384097
155   QF_ALIA/qlock2/qlock.base.19.smt2.json  0.0011680878402055834  -0.0002336175680411167  0.0011680878402055834
156   QF_ALIA/qlock2/qlock.induction.30.smt2.json  0.0012551987710292631  0.0009367155007681067  0.0012551987710292631
157   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__015.smt2.slack.smt2.json  0.001304376182090894  -0.26472314615535125  0.001304376182090894
158   QF_ALIA/qlock2/qlock.induction.25.smt2.json  0.0013442968207380188  -0.0002912643111599041  0.0013442968207380188
159   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__004.smt2.json  0.0013831258644536604  -0.01329337636391581  0.0013831258644536604
160   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__024.smt2.slack.smt2.json  0.0014054813773717312  -0.2761770906535489  0.0014054813773717312
161   QF_LIA/dillig/40-4.smt2.json  0.0017632241813602123  -0.009709182505152292  0.0017632241813602123
162   QF_NIA/leipzig/term-4Th0Gp.smt2.json  0.0017922585132279373  0.03549741861273842  0.03549741861273842
163   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__004.smt2.slack.smt2.json  0.0018663245071737222  -0.22407558614254053  0.0018663245071737222
164   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__006.smt2.slack.smt2.json  0.0019946808510639125  -0.2206708037825058  0.0019946808510639125
165   QF_ALIA/qlock2/qlock.base.25.smt2.json  0.002280552698654027  -0.00020122523811653175  0.002280552698654027
166   QF_ALIA/qlock2/qlock.induction.27.smt2.json  0.002430865762190688  0.0010803847831958612  0.002430865762190688
167   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__014.smt2.slack.smt2.json  0.002582159624413105  -0.21384976525821597  0.002582159624413105
168   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__008.smt2.json  0.0029429797670140756  0.00012262415695896145  0.0029429797670140756
169   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__009.smt2.json  0.003026372676178113  -0.0005764519383196776  0.003026372676178113
170   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__009.smt2.slack.smt2.json  0.003038674033149169  -0.18469613259668516  0.003038674033149169
171   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__003.smt2.json  0.0030402837598176857  0.0016468203699012696  0.0030402837598176857
172   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__008.smt2.json  0.0034587116299178433  0.0034587116299178433  0.0034587116299178433
173   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__014.smt2.slack.smt2.json  0.0036108751062021716  -0.266142735768904  0.0036108751062021716
174   QF_ALIA/qlock2/qlock.induction.18.smt2.json  0.003643099722136462  -0.0003396109910466193  0.003643099722136462
175   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__018.smt2.slack.smt2.json  0.00392288724501233  -0.25863035193902706  0.00392288724501233
176   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__009.smt2.json  0.003937007874015741  -0.05155605549306341  0.003937007874015741
177   QF_NIA/leipzig/term-mzEEAc.smt2.json  0.004083943229145608  0.008814847761918241  0.008814847761918241
178   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__015.smt2.json  0.004241031984449584  -0.18183424633327439  0.004241031984449584
179   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__009.smt2.slack.smt2.json  0.004255965952272289  -0.1752545979632163  0.004255965952272289
180   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__004.smt2.json  0.00428449014567267  -0.09657240788346189  0.00428449014567267
181   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__008.smt2.slack.smt2.json  0.004362155874369944  -0.18766963939511438  0.004362155874369944
182   QF_ALIA/qlock2/qlock.base.15.smt2.json  0.0044027003228646906  0.0040724977986498385  0.0044027003228646906
183   QF_LIA/pb2010/normalized-j3037_5-sat.smt2.json  0.004409444091868065  -0.005688581670983345  0.004409444091868065
184   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__014.smt2.slack.smt2.json  0.004801152276546317  -0.17140113627270548  0.004801152276546317
185   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__013.smt2.slack.smt2.json  0.0048509152060022265  -0.2319384257163184  0.0048509152060022265
186   QF_LIA/dillig/10-21.smt2.json  0.004863323830286759  0.0006708032869361391  0.004863323830286759
187   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__008.smt2.json  0.004874390701162357  0.0022497187851518996  0.004874390701162357
188   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__003.smt2.slack.smt2.json  0.005311928229947527  -0.21542820043675848  0.005311928229947527
189   QF_LIA/slacks/15-7.slack.smt2.json  0.005508044644151333  -0.191332077112625  0.005508044644151333
190   QF_NIA/20170427-VeryMax/ITS/From_T2__edn.t2__p20550_safety_0.smt2.json  0.0057908199516839565  -0.1064018757993463  0.0057908199516839565
191   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__006.smt2.json  0.005970644332034203  0.017165602454598194  0.017165602454598194
192   QF_LIA/prime-cone/prime_cone_sat_15.smt2.json  0.006177924217462882  -0.20670304777594734  0.006177924217462882
193   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__003.smt2.json  0.006647349582410089  -0.0010226691665246035  0.006647349582410089
194   QF_LIA/prime-cone/prime_cone_sat_20.smt2.json  0.0068871378048024345  -0.21768939628963202  0.0068871378048024345
195   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__019.smt2.slack.smt2.json  0.0069083345713860655  -0.14202941613430398  0.0069083345713860655
196   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__010.smt2.slack.smt2.json  0.006977712976463324  -0.18829410539470937  0.006977712976463324
197   QF_LIA/prime-cone/prime_cone_sat_17.smt2.json  0.0072007945704354315  -0.21254759145836777  0.0072007945704354315
198   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__025.smt2.slack.smt2.json  0.007311795866597026  -0.19749309856002395  0.007311795866597026
199   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__016.smt2.slack.smt2.json  0.007793273174733439  -0.23655220907066676  0.007793273174733439
200   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__005.smt2.json  0.007862110674327183  0.004838221953432087  0.007862110674327183
201   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__024.smt2.slack.smt2.json  0.007950917172729  -0.26006385775996993  0.007950917172729
202   QF_LIA/convert/convert-jpg2gif-query-1140.smt2.json  0.008060459160340261  -0.02636513308332572  0.008060459160340261
203   QF_LIA/pb2010/normalized-j6040_1-sat.smt2.json  0.008302515226150869  0.021095626014934876  0.021095626014934876
204   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__010.smt2.json  0.008421939151489699  0.0031582271818085816  0.008421939151489699
205   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__005.smt2.json  0.008502289077828573  0.007957270547198525  0.008502289077828573
206   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__006.smt2.json  0.008813160987074076  -0.034077555816686256  0.008813160987074076
207   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__008.smt2.json  0.00885225885225882  0.00885225885225882  0.00885225885225882
208   QF_NIA/leipzig/term-Yi0Ihn.smt2.json  0.008941298432033173  0.033303097058442394  0.033303097058442394
209   QF_LIA/slacks/40-14.slack.smt2.json  0.008970156977747168  -0.20792363866367658  0.008970156977747168
210   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__004.smt2.slack.smt2.json  0.008990362848457445  -0.2078778862945475  0.008990362848457445
211   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9900_2400_100.smt2.json  0.009354990084921508  0.00030275048818516337  0.009354990084921508
212   QF_LIA/prime-cone/prime_cone_sat_19.smt2.json  0.009382648898558554  -0.21678678270329071  0.009382648898558554
213   QF_NIA/leipzig/term-eBQlfQ.smt2.json  0.009406073636119318  0.018005912389142703  0.018005912389142703
214   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__018.smt2.slack.smt2.json  0.009487319832147456  -0.24156175880313807  0.009487319832147456
215   QF_NIA/AProVE/aproveSMT3427371880927870240.smt2.json  0.009627673170316098  -0.0705177359347931  0.009627673170316098
216   QF_LIA/slacks/45-14.slack.smt2.json  0.009685850458668654  -0.23420283913288575  0.009685850458668654
217   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__005.smt2.json  0.00969864911673013  -0.031174229303775558  0.00969864911673013
218   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__014.smt2.slack.smt2.json  0.009816811289332983  -0.23262336751687263  0.009816811289332983
219   QF_NIA/leipzig/term-qAUj8f.smt2.json  0.010135913384012901  0.028795208477309375  0.028795208477309375
220   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__003.smt2.json  0.010313447927199237  0.003437815975733116  0.010313447927199237
221   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__002.smt2.json  0.010717896865520715  0.007886754297269927  0.010717896865520715
222   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__001.smt2.json  0.010717896865520715  0.0022244691607683498  0.010717896865520715
223   QF_NIA/leipzig/term-OWehGq.smt2.json  0.010966836287067905  0.03009299877171434  0.03009299877171434
224   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__012.smt2.json  0.011563876651982441  0.017621145374449365  0.017621145374449365
225   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__006.smt2.json  0.011636363636363667  0.01090909090909098  0.011636363636363667
226   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__028.smt2.json  0.01165189950236678  -0.2991867945138973  0.01165189950236678
227   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__015.smt2.json  0.012335746849021167  -0.16733708769107003  0.012335746849021167
228   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__016.smt2.slack.smt2.json  0.01278676194057915  -0.2886423467468973  0.01278676194057915
229   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9240_2400_100.smt2.json  0.013048546040780484  0.0032091551747627234  0.013048546040780484
230   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__007.smt2.slack.smt2.json  0.01344636071324179  -0.17363344051446944  0.01344636071324179
231   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9820_2400_100.smt2.json  0.013820559785652664  0.002770166966894236  0.013820559785652664
232   QF_LIA/pb2010/normalized-j3027_8-sat.smt2.json  0.013822667115954632  0.02984671074800392  0.02984671074800392
233   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8820_2400_100.smt2.json  0.014093035225019299  0.005010520579464425  0.014093035225019299
234   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__018.smt2.slack.smt2.json  0.014506769825918808  -0.30060302651041076  0.014506769825918808
235   QF_LIA/pb2010/normalized-j6022_1-sat.smt2.json  0.015306527083829007  -0.02269191669619935  0.015306527083829007
236   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__009.smt2.slack.smt2.json  0.015895351261204893  -0.21122576610381494  0.015895351261204893
237   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__028.smt2.slack.smt2.json  0.01602779645819319  -0.17395202869311815  0.01602779645819319
238   QF_LIA/pb2010/normalized-j3031_7-sat.smt2.json  0.01604898595765647  0.012514387859839271  0.01604898595765647
239   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__010.smt2.json  0.01646706586826341  -0.04850299401197611  0.01646706586826341
240   QF_LIA/dillig/40-10.smt2.json  0.01662230109435081  0.023937691018436347  0.023937691018436347
241   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8220_2400_100.smt2.json  0.017271915350963507  0.010217828976249219  0.017271915350963507
242   QF_NIA/AProVE/aproveSMT8401941531732951003.smt2.json  0.017481723652545064  -0.06229850610725151  0.017481723652545064
243   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__023.smt2.slack.smt2.json  0.01758923952405589  -0.27499815239080627  0.01758923952405589
244   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__017.smt2.slack.smt2.json  0.017687731146486585  -0.22640295867502808  0.017687731146486585
245   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__015.smt2.slack.smt2.json  0.01784308580425087  -0.20309630018367875  0.01784308580425087
246   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8500_2400_100.smt2.json  0.017907691376152335  0.005419233738514398  0.017907691376152335
247   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8600_2400_100.smt2.json  0.01814989176670047  0.010883880050256575  0.01814989176670047
248   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8440_2400_100.smt2.json  0.01855860492575044  0.009112789694373374  0.01855860492575044
249   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9500_2400_100.smt2.json  0.019164105902120768  0.009430677706967802  0.019164105902120768
250   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juHashMapCreate.jar-obl-10__p5219_safety_0.smt2.json  0.019398509125182074  0.017513494987576046  0.019398509125182074
251   QF_NIA/leipzig/term-4LNX6G.smt2.json  0.021509581540868204  0.09249120062573327  0.09249120062573327
252   QF_LIA/slacks/15-13.slack.smt2.json  0.022727272727272818  -0.1893048128342245  0.022727272727272818
253   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__014.smt2.slack.smt2.json  0.0241136600625651  -0.3103493222106361  0.0241136600625651
254   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__005.smt2.json  0.02419024190241903  -0.0020500205002050853  0.02419024190241903
255   QF_LIA/bofill-scheduling/SMT_random_LIA/ex17800_2600_100.smt2.json  0.02420703561769512  -0.002714093215722635  0.02420703561769512
256   QF_LIA/bofill-scheduling/SMT_real_LIA/ex6220_2400_100.smt2.json  0.02437141429890556  0.011262318160488033  0.02437141429890556
257   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5440_2400_100.smt2.json  0.024674164787090724  0.018967318084800414  0.024674164787090724
258   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__016.smt2.slack.smt2.json  0.024749323571542248  -0.28823810281712564  0.024749323571542248
259   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__005.smt2.slack.smt2.json  0.02479464557347122  -0.15546090660176448  0.02479464557347122
260   QF_LIA/bofill-scheduling/SMT_random_LIA/ex18000_2600_100.smt2.json  0.024837775590363056  0.005944246409082657  0.024837775590363056
261   QF_LIA/bofill-scheduling/SMT_real_LIA/ex6120_2400_100.smt2.json  0.024992052799685138  0.012337082393545362  0.024992052799685138
262   QF_LIA/convert/convert-jpg2gif-query-1145.smt2.json  0.025169596491028734  0.0016022181062009255  0.025169596491028734
263   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__017.smt2.slack.smt2.json  0.025395033860045158  -0.26424943566591425  0.025395033860045158
264   QF_NIA/AProVE/aproveSMT4790304217385820014.smt2.json  0.025650506077552343  0.01820954845865877  0.025650506077552343
265   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__015.smt2.slack.smt2.json  0.025764192139738018  -0.18384279475982535  0.025764192139738018
266   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21200_2600_100.smt2.json  0.02577432888311243  0.0038991198310381475  0.02577432888311243
267   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__004.smt2.slack.smt2.json  0.025945870340583266  -0.19938457234771656  0.025945870340583266
268   QF_LIA/bofill-scheduling/SMT_random_LIA/ex16300_2600_100.smt2.json  0.026185265531971813  0.007071933026882901  0.026185265531971813
269   QF_LIA/bofill-scheduling/SMT_random_LIA/ex26100_2600_100.smt2.json  0.026586645514578705  0.006097153069123368  0.026586645514578705
270   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5680_2400_100.smt2.json  0.026959930972888693  0.019148968377711517  0.026959930972888693
271   QF_LIA/pb2010/normalized-j6035_10-sat.smt2.json  0.02727809572789615  0.02925669450471067  0.02925669450471067
272   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__013.smt2.slack.smt2.json  0.027554535017221604  -0.1449483352468427  0.027554535017221604
273   QF_LIA/slacks/35-25.slack.smt2.json  0.0275800213016425  -0.11581366668535231  0.0275800213016425
274   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__013.smt2.slack.smt2.json  0.02788487402492601  -0.18990406168743845  0.02788487402492601
275   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__011.smt2.slack.smt2.json  0.027946295375435137  -0.22038786673296867  0.027946295375435137
276   QF_NIA/leipzig/term-rIVs0x.smt2.json  0.027952784415960608  0.017090303425302336  0.027952784415960608
277   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__018.smt2.slack.smt2.json  0.028134556574923586  -0.16656472986748216  0.028134556574923586
278   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__012.smt2.slack.smt2.json  0.028535980148883366  -0.13523573200992556  0.028535980148883366
279   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__020.smt2.slack.smt2.json  0.028945700401436736  -0.180646524403127  0.028945700401436736
280   QF_LIA/bofill-scheduling/SMT_random_LIA/ex24600_2600_100.smt2.json  0.030648228671910097  0.008237846309693334  0.030648228671910097
281   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__010.smt2.slack.smt2.json  0.030732860520094607  -0.149986866298923  0.030732860520094607
282   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__003.smt2.slack.smt2.json  0.031176272328951704  -0.14020896528479954  0.031176272328951704
283   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21900_2600_100.smt2.json  0.03131719530958821  0.014908399353969357  0.03131719530958821
284   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28300_2600_100.smt2.json  0.031575225298406895  0.009289079597473215  0.031575225298406895
285   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__013.smt2.slack.smt2.json  0.03184779236893809  -0.13928239065246617  0.03184779236893809
286   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21300_2600_100.smt2.json  0.03209128527604431  0.01210829614197384  0.03209128527604431
287   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__033.smt2.slack.smt2.json  0.032160473528444644  -0.02058533377178562  0.032160473528444644
288   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5460_2400_100.smt2.json  0.03218237689408274  0.02649066771620169  0.03218237689408274
289   QF_LIA/bofill-scheduling/SMT_random_LIA/ex27000_2600_100.smt2.json  0.03252133525740879  0.011095289519204118  0.03252133525740879
290   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__006.smt2.slack.smt2.json  0.033090759302485284  -0.15735273925580118  0.033090759302485284
291   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28200_2600_100.smt2.json  0.033218971893844554  0.013379332753562248  0.033218971893844554
292   QF_LIA/bofill-scheduling/SMT_random_LIA/ex25700_2600_100.smt2.json  0.033285868557612355  0.007779126329571187  0.033285868557612355
293   QF_NIA/leipzig/term-Aon9bM.smt2.json  0.03447894795004973  0.04928721405680185  0.04928721405680185
294   QF_LIA/pb2010/normalized-j6048_4-sat.smt2.json  0.03596689447383892  0.05223949147560259  0.05223949147560259
295   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__012.smt2.json  0.036165730337078705  0.2517556179775281  0.2517556179775281
296   QF_LIA/pb2010/normalized-j6018_3-sat.smt2.json  0.03693130951115873  0.04737480062867172  0.04737480062867172
297   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__008.smt2.slack.smt2.json  0.03779851336390949  -0.14407717855448365  0.03779851336390949
298   QF_LIA/bofill-scheduling/SMT_random_LIA/ex18900_2600_100.smt2.json  0.03816932501266257  0.018950869178795668  0.03816932501266257
299   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5480_2400_100.smt2.json  0.03819197408455821  0.030365873964971757  0.03819197408455821
300   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28500_2600_100.smt2.json  0.04006154493066638  0.01957205248521106  0.04006154493066638
301   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__032.smt2.slack.smt2.json  0.04024049614164654  0.011693414761160814  0.04024049614164654
302   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__009.smt2.slack.smt2.json  0.04051012753188299  -0.14878719679919983  0.04051012753188299
303   QF_LIA/bofill-scheduling/SMT_random_LIA/ex14600_2600_100.smt2.json  0.04107455155343612  0.021378262406941975  0.04107455155343612
304   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__006.smt2.slack.smt2.json  0.041095890410958846  -0.12298987492555091  0.041095890410958846
305   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__010.smt2.json  0.04395604395604402  0.04395604395604402  0.04395604395604402
306   QF_NIA/AProVE/aproveSMT4189237124064464642.smt2.json  0.04693422050029478  -0.008506695864566663  0.04693422050029478
307   QF_NIA/20170427-VeryMax/ITS/From_T2__s1.t2__p19508_safety_0.smt2.json  0.047585188918690256  0.019044876064298964  0.047585188918690256
308   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__019.smt2.slack.smt2.json  0.04809820889514993  -0.28697927148319585  0.04809820889514993
309   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__017.smt2.slack.smt2.json  0.048732431367397855  -0.13752791278076976  0.048732431367397855
310   QF_LIA/pb2010/normalized-j6015_4-sat.smt2.json  0.04943988040792244  -0.022990123039447634  0.04943988040792244
311   QF_LIA/slacks/15-5.slack.smt2.json  0.0498935199269851  -0.12351688469729238  0.0498935199269851
312   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__017.smt2.json  0.05352738036507154  -0.05994079921065609  0.05352738036507154
313   QF_NIA/20170427-VeryMax/ITS/From_T2__s1-striped.t2_fixed__p10585_safety_0.smt2.json  0.05444136691647137  -0.0026308232438791643  0.05444136691647137
314   QF_NIA/20170427-VeryMax/ITS/From_T2__s1.t2__p18536_safety_0.smt2.json  0.058669070387208005  -0.1454479542248001  0.058669070387208005
315   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__022.smt2.slack.smt2.json  0.059566920404996004  -0.20198063705564995  0.059566920404996004
316   QF_NIA/20170427-VeryMax/ITS/From_T2__edn.t2__p21006_safety_0.smt2.json  0.060533688513296297  -0.09709272952739631  0.060533688513296297
317   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__026.smt2.slack.smt2.json  0.06096184240234814  -0.14675999096861592  0.06096184240234814
318   QF_NIA/AProVE/aproveSMT6150417374100282586.smt2.json  0.061889973380656604  -0.0065439219165927265  0.061889973380656604
319   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__019.smt2.slack.smt2.json  0.06260312530330969  -0.20969620498883823  0.06260312530330969
320   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__018.smt2.slack.smt2.json  0.06399850732344436  -0.17450321858382312  0.06399850732344436
321   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__021.smt2.slack.smt2.json  0.06475386779184245  -0.18874824191279888  0.06475386779184245
322   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__026.smt2.slack.smt2.json  0.0664975218314845  -0.307764928015105  0.0664975218314845
323   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Gothenburg_v2_true-termination.c__p26879_terminationG_0.smt2.json  0.0681038275406951  -0.07118345798504178  0.0681038275406951
324   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__035.smt2.slack.smt2.json  0.06822318955282947  -0.14254056193114362  0.06822318955282947
325   QF_NIA/leipzig/term-3qaBfW.smt2.json  0.07241379310344827  -0.022167487684729065  0.07241379310344827
326   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__026.smt2.json  0.07626851560037817  0.48839163777707745  0.48839163777707745
327   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__030.smt2.slack.smt2.json  0.08009655475093269  -0.10335747202106649  0.08009655475093269
328   QF_NIA/20170427-VeryMax/ITS/From_T2__ex36.t2__p26259_safety_0.smt2.json  0.08059936908517346  -0.22497371188222925  0.08059936908517346
329   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__014.smt2.slack.smt2.json  0.08102564102564103  -0.2417948717948718  0.08102564102564103
330   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__012.smt2.json  0.08214576547231267  0.23096498371335505  0.23096498371335505
331   QF_LIA/slacks/10-13.slack.smt2.json  0.08279337652987762  -0.07271418286537079  0.08279337652987762
332   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__016.smt2.slack.smt2.json  0.08344615384615384  -0.29723076923076924  0.08344615384615384
333   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__003.smt2.slack.smt2.json  0.08351331893448521  -0.06983441324694029  0.08351331893448521
334   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juHashMapCreateContainsValue.jar-obl-11__p32004_safety_0.smt2.json  0.0842786635313574  0.016964262642445535  0.0842786635313574
335   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__003.smt2.slack.smt2.json  0.08435207823960877  -0.04115729421352887  0.08435207823960877
336   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAll.jar-obl-11__p9414_terminationG_0.smt2.json  0.08496443385959654  0.06441861320967987  0.08496443385959654
337   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__019.smt2.json  0.0873217254352962  0.3252253040510981  0.3252253040510981
338   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__012.smt2.slack.smt2.json  0.08746276739777958  -0.19776153082408154  0.08746276739777958
339   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__023.smt2.slack.smt2.json  0.08748241912798871  -0.14514767932489453  0.08748241912798871
340   QF_NIA/AProVE/aproveSMT2815106190061554619.smt2.json  0.08934072704867535  -0.057917436845348114  0.08934072704867535
341   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__010.smt2.slack.smt2.json  0.08961160505381371  -0.10583372328809859  0.08961160505381371
342   QF_NIA/AProVE/aproveSMT8602733931420799191.smt2.json  0.09010503040353779  -0.2045328911000553  0.09010503040353779
343   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__020.smt2.slack.smt2.json  0.09258188824662816  -0.17832369942196535  0.09258188824662816
344   QF_NIA/AProVE/aproveSMT1364093870217899063.smt2.json  0.09298892988929885  -0.06789667896678975  0.09298892988929885
345   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__021.smt2.slack.smt2.json  0.0938476327805815  -0.2309540975726989  0.0938476327805815
346   QF_LIA/convert/convert-jpg2gif-query-1146.smt2.json  0.09763021336028255  0.0564910806545017  0.09763021336028255
347   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__007.smt2.json  0.09871045551535396  0.14611745059838577  0.14611745059838577
348   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__018.smt2.slack.smt2.json  0.09972131346177138  -0.11632133769538355  0.09972131346177138
349   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__028.smt2.slack.smt2.json  0.10004298302170644  -0.1318504190844616  0.10004298302170644
350   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Singapore_true-termination.c__p27352_terminationG_0.smt2.json  0.10265346534653469  0.07794059405940595  0.10265346534653469
351   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__017.smt2.slack.smt2.json  0.10285045734950016  -0.11284833014252282  0.10285045734950016
352   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23765_edge_closing_0.smt2.json  0.10544777412090767  -0.10447341070500606  0.10544777412090767
353   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAllAt.jar-obl-17__p8535_safety_0.smt2.json  0.10825811806203964  -0.00788463533561573  0.10825811806203964
354   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__034.smt2.slack.smt2.json  0.10848886832227878  -0.10123913825903641  0.10848886832227878
355   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__015.smt2.json  0.11199935400516797  0.37879521963824286  0.37879521963824286
356   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__034.smt2.slack.smt2.json  0.11471141327932877  0.003134191619653781  0.11471141327932877
357   QF_NIA/AProVE/aproveSMT3020861691615213415.smt2.json  0.11787365177195686  -0.014637904468412954  0.11787365177195686
358   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__030.smt2.slack.smt2.json  0.12193658954584408  -0.15492716366752357  0.12193658954584408
359   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__023.smt2.slack.smt2.json  0.12361444552280743  -0.08944169178117173  0.12361444552280743
360   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__svcomp_ex2.c__p25806_terminationG_0.smt2.json  0.12539712872942693  0.13884575878460692  0.13884575878460692
361   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23336_edge_closing_0.smt2.json  0.1274515475846109  -0.11648828463986116  0.1274515475846109
362   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAllAt.jar-obl-17__p7837_safety_0.smt2.json  0.13174338213191605  -0.010130662522304726  0.13174338213191605
363   QF_NIA/AProVE/aproveSMT4320561846839987710.smt2.json  0.13259195893926434  0.04790419161676651  0.13259195893926434
364   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__svcomp_ex3a.c__p26008_terminationG_0.smt2.json  0.1375609756097561  0.07405342624854819  0.1375609756097561
365   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__022.smt2.slack.smt2.json  0.13811747358073234  -0.16746129270090937  0.13811747358073234
366   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__TriTas.jar-obl-12__p13043_edge_closing_0.smt2.json  0.14041177168624658  -0.005547644476088798  0.14041177168624658
367   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__AlternDivWidening.c__p20639_terminationG_0.smt2.json  0.14362103242613283  0.16352459952926118  0.16352459952926118
368   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23628_edge_closing_0.smt2.json  0.14535587964533167  0.02458936964000194  0.14535587964533167
369   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__ChenFlurMukhopadhyay-SAS2012-Ex3.04_true-termination.c__p21822_terminationG_0.smt2.json  0.15186189889025897  -0.019827373612823718  0.15186189889025897
370   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__035.smt2.slack.smt2.json  0.1547128722245893  -0.060739478293802995  0.1547128722245893
371   QF_LIA/slacks/45-24.slack.smt2.json  0.1570397974296498  -0.04572165687258134  0.1570397974296498
372   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__015.smt2.slack.smt2.json  0.16311777076761308  -0.07321240799158779  0.16311777076761308
373   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__025.smt2.slack.smt2.json  0.166107105509384  -0.10165666795090544  0.166107105509384
374   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__015.smt2.json  0.17322892271662765  0.29091042154566743  0.29091042154566743
375   QF_NIA/20170427-VeryMax/ITS/From_T2__consts4nt.t2_fixed__p18253_terminationG_0.smt2.json  0.17727743271221535  0.22627674258109043  0.22627674258109043
376   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__CookSeeZuleger-TACAS2013-Fig8b_true-termination.c__p22418_terminationG_0.smt2.json  0.1808430886338735  -0.1471080099186898  0.1808430886338735
377   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__021.smt2.slack.smt2.json  0.19285531588370702  -0.05183732628527582  0.19285531588370702
378   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__033.smt2.slack.smt2.json  0.19366583322366976  0.006755274816861889  0.19366583322366976
379   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23722_edge_closing_0.smt2.json  0.19622746325943136  -0.019519216201201978  0.19622746325943136
380   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__022.smt2.slack.smt2.json  0.19742933391427475  -0.05484450737977237  0.19742933391427475
381   QF_NIA/20170427-VeryMax/ITS/From_T2__s1-striped.t2_fixed__p10798_safety_0.smt2.json  0.20441757452412307  0.1328863881240273  0.20441757452412307
382   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__025.smt2.slack.smt2.json  0.20963719354383314  -0.03581007952566945  0.20963719354383314
383   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__011.smt2.slack.smt2.json  0.21275185577942735  0.011399787910922554  0.21275185577942735
384   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__024.smt2.slack.smt2.json  0.21848700423118061  -0.012414562700516107  0.21848700423118061
385   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Benghazi_nondet_true-termination.c__p26679_terminationG_0.smt2.json  0.22761523670945277  -0.08818791248765784  0.22761523670945277
386   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__027.smt2.slack.smt2.json  0.2289643234926435  0.014232137705548598  0.2289643234926435
387   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__022.smt2.slack.smt2.json  0.23385260902557692  -0.037093246440208893  0.23385260902557692
388   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__LeikeHeizmann-WST2014-Ex5_false-termination.c__p24038_terminationG_0.smt2.json  0.23709952436507226  0.051063447904514  0.23709952436507226
389   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__027.smt2.slack.smt2.json  0.237368706990221  0.01652480985150312  0.237368706990221
390   QF_LIA/slacks/45-26.slack.smt2.json  0.24679712179712177  -0.0014478764478764727  0.24679712179712177
391   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__030.smt2.slack.smt2.json  0.26847940865892295  0.031195001759943664  0.26847940865892295
392   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__021.smt2.slack.smt2.json  0.27992464274226897  0.03455405964251257  0.27992464274226897
393   QF_LIA/slacks/20-19.slack.smt2.json  0.3180642777983007  0.07268193572220166  0.3180642777983007
394   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__018.smt2.slack.smt2.json  0.32621600919188054  0.003542703944848735  0.32621600919188054
395   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__024.smt2.slack.smt2.json  0.3292200113116356  0.07918144891768214  0.3292200113116356
396   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__PlusSwap.c__p25382_terminationG_0.smt2.json  0.372901616340107  0.29156488747986065  0.372901616340107
397   QF_NIA/AProVE/aproveSMT7033970933718248254.smt2.json  0.37743589743589745  0.3687179487179487  0.37743589743589745
398   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__028.smt2.slack.smt2.json  0.45111521046453124  0.21759181619989937  0.45111521046453124
399   QF_LIA/slacks/45-34.slack.smt2.json  0.49921279945534225  0.2713076039317476  0.49921279945534225
400   QF_NIA/AProVE/aproveSMT6912315385811716693.smt2.json  0.6486309668039738  0.6465471286648898  0.6486309668039738


==> data/cactus-plot-coverage/sorted-by-MeGAb.dat.txt <==
n   fn  MeGA  MeGAb  max
0   QF_NIA/AProVE/aproveSMT4764278413219307912.smt2.json  -0.020987654320987703  -0.4308641975308642  -0.020987654320987703
1   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__017.smt2.slack.smt2.json  0.0005882352941175562  -0.38169117647058826  0.0005882352941175562
2   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__014.smt2.slack.smt2.json  0.0241136600625651  -0.3103493222106361  0.0241136600625651
3   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__026.smt2.slack.smt2.json  0.0664975218314845  -0.307764928015105  0.0664975218314845
4   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__008.smt2.slack.smt2.json  -0.0042562981709421965  -0.30720119636489135  -0.0042562981709421965
5   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__018.smt2.slack.smt2.json  0.014506769825918808  -0.30060302651041076  0.014506769825918808
6   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__028.smt2.json  0.01165189950236678  -0.2991867945138973  0.01165189950236678
7   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__016.smt2.slack.smt2.json  0.08344615384615384  -0.29723076923076924  0.08344615384615384
8   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__009.smt2.slack.smt2.json  -0.0010036604085488232  -0.2892313142047468  -0.0010036604085488232
9   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__018.smt2.slack.smt2.json  -0.0012417218543046005  -0.28890728476821187  -0.0012417218543046005
10   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__016.smt2.slack.smt2.json  0.01278676194057915  -0.2886423467468973  0.01278676194057915
11   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__016.smt2.slack.smt2.json  0.024749323571542248  -0.28823810281712564  0.024749323571542248
12   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__019.smt2.slack.smt2.json  0.04809820889514993  -0.28697927148319585  0.04809820889514993
13   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__014.smt2.slack.smt2.json  -0.0005912349419850971  -0.28024536250092386  -0.0005912349419850971
14   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__ChenFlurMukhopadhyay-SAS2012-Ex3.07_true-termination.c__p22045_terminationG_0.smt2.json  -0.14962832118937225  -0.27651431515419156  -0.14962832118937225
15   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__034.smt2.slack.smt2.json  -0.03306119695027321  -0.2764320896025909  -0.03306119695027321
16   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__024.smt2.slack.smt2.json  0.0014054813773717312  -0.2761770906535489  0.0014054813773717312
17   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__023.smt2.slack.smt2.json  0.01758923952405589  -0.27499815239080627  0.01758923952405589
18   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__009.smt2.slack.smt2.json  -0.0037563285970929616  -0.27225216397190916  -0.0037563285970929616
19   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__014.smt2.slack.smt2.json  0.0036108751062021716  -0.266142735768904  0.0036108751062021716
20   QF_LIA/slacks/30-10.slack.smt2.json  -0.0029595264757639184  -0.2653975363941769  -0.0029595264757639184
21   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__015.smt2.slack.smt2.json  0.001304376182090894  -0.26472314615535125  0.001304376182090894
22   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__017.smt2.slack.smt2.json  0.025395033860045158  -0.26424943566591425  0.025395033860045158
23   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__024.smt2.slack.smt2.json  0.007950917172729  -0.26006385775996993  0.007950917172729
24   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__004.smt2.slack.smt2.json  -0.002398980433315767  -0.25879001424394626  -0.002398980433315767
25   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__018.smt2.slack.smt2.json  0.00392288724501233  -0.25863035193902706  0.00392288724501233
26   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__008.smt2.slack.smt2.json  -0.0035690006798096974  -0.25079311126217996  -0.0035690006798096974
27   QF_LIA/slacks/40-9.slack.smt2.json  -0.01359971115657721  -0.24870622216873273  -0.01359971115657721
28   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__013.smt2.slack.smt2.json  -0.009259903919793921  -0.24744134233795162  -0.009259903919793921
29   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__021.smt2.slack.smt2.json  -0.0005968812952323876  -0.24695963590240988  -0.0005968812952323876
30   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__005.smt2.slack.smt2.json  -0.002306213965406756  -0.2457399103139013  -0.002306213965406756
31   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__014.smt2.slack.smt2.json  0.08102564102564103  -0.2417948717948718  0.08102564102564103
32   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__018.smt2.slack.smt2.json  0.009487319832147456  -0.24156175880313807  0.009487319832147456
33   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__013.smt2.slack.smt2.json  -0.0004995004995005381  -0.24025974025974028  -0.0004995004995005381
34   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__016.smt2.slack.smt2.json  0.007793273174733439  -0.23655220907066676  0.007793273174733439
35   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__002.smt2.slack.smt2.json  -0.0020440062522543156  -0.23457977636166882  -0.0020440062522543156
36   QF_LIA/slacks/45-14.slack.smt2.json  0.009685850458668654  -0.23420283913288575  0.009685850458668654
37   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__015.smt2.slack.smt2.json  -0.005649097789721891  -0.23402621620139308  -0.005649097789721891
38   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__001.smt2.slack.smt2.json  -0.0025393893922779354  -0.2330466901367807  -0.0025393893922779354
39   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__014.smt2.slack.smt2.json  0.009816811289332983  -0.23262336751687263  0.009816811289332983
40   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__013.smt2.slack.smt2.json  0.0048509152060022265  -0.2319384257163184  0.0048509152060022265
41   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__021.smt2.slack.smt2.json  0.0938476327805815  -0.2309540975726989  0.0938476327805815
42   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__004.smt2.slack.smt2.json  -0.001403450837942688  -0.230908940807397  -0.001403450837942688
43   QF_LIA/slacks/25-17.slack.smt2.json  0.00048488766769028135  -0.22935186681752062  0.00048488766769028135
44   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__017.smt2.slack.smt2.json  0.017687731146486585  -0.22640295867502808  0.017687731146486585
45   QF_NIA/20170427-VeryMax/ITS/From_T2__ex36.t2__p26259_safety_0.smt2.json  0.08059936908517346  -0.22497371188222925  0.08059936908517346
46   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__004.smt2.slack.smt2.json  0.0018663245071737222  -0.22407558614254053  0.0018663245071737222
47   QF_LIA/slacks/35-5.slack.smt2.json  -0.0013468490820160994  -0.2235769476146594  -0.0013468490820160994
48   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__007.smt2.slack.smt2.json  -0.005998536942209198  -0.22297000731528893  -0.005998536942209198
49   QF_LIA/convert/convert-jpg2gif-query-1358.smt2.json  -0.22082751851795052  -0.22082751851795052  -0.22082751851795052
50   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__006.smt2.slack.smt2.json  0.0019946808510639125  -0.2206708037825058  0.0019946808510639125
51   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__011.smt2.slack.smt2.json  0.027946295375435137  -0.22038786673296867  0.027946295375435137
52   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__008.smt2.slack.smt2.json  -0.004376890020690749  -0.22011777813146594  -0.004376890020690749
53   QF_LIA/prime-cone/prime_cone_sat_20.smt2.json  0.0068871378048024345  -0.21768939628963202  0.0068871378048024345
54   QF_LIA/prime-cone/prime_cone_sat_19.smt2.json  0.009382648898558554  -0.21678678270329071  0.009382648898558554
55   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__003.smt2.slack.smt2.json  0.005311928229947527  -0.21542820043675848  0.005311928229947527
56   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__014.smt2.slack.smt2.json  0.002582159624413105  -0.21384976525821597  0.002582159624413105
57   QF_LIA/prime-cone/prime_cone_sat_17.smt2.json  0.0072007945704354315  -0.21254759145836777  0.0072007945704354315
58   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__009.smt2.slack.smt2.json  0.015895351261204893  -0.21122576610381494  0.015895351261204893
59   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__001.smt2.slack.smt2.json  -0.006599513720041639  -0.21060553432904938  -0.006599513720041639
60   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__005.smt2.slack.smt2.json  -0.0006874202101541105  -0.21054699008150835  -0.0006874202101541105
61   QF_LIA/prime-cone/prime_cone_sat_14.smt2.json  -0.001333642583787542  -0.21001971471645597  -0.001333642583787542
62   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__019.smt2.slack.smt2.json  0.06260312530330969  -0.20969620498883823  0.06260312530330969
63   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__006.smt2.slack.smt2.json  -0.0040758739614359385  -0.2082614829910645  -0.0040758739614359385
64   QF_LIA/slacks/40-14.slack.smt2.json  0.008970156977747168  -0.20792363866367658  0.008970156977747168
65   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__004.smt2.slack.smt2.json  0.008990362848457445  -0.2078778862945475  0.008990362848457445
66   QF_LIA/prime-cone/prime_cone_sat_15.smt2.json  0.006177924217462882  -0.20670304777594734  0.006177924217462882
67   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__012.smt2.slack.smt2.json  -0.0007762331522123134  -0.2060546185872557  -0.0007762331522123134
68   QF_LIA/prime-cone/prime_cone_sat_13.smt2.json  -0.0003948407475651283  -0.20564622269018162  -0.0003948407475651283
69   QF_NIA/AProVE/aproveSMT8602733931420799191.smt2.json  0.09010503040353779  -0.2045328911000553  0.09010503040353779
70   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__022.smt2.json  -0.0486412422927609  -0.2039278374058004  -0.0486412422927609
71   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__015.smt2.slack.smt2.json  0.01784308580425087  -0.20309630018367875  0.01784308580425087
72   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__022.smt2.slack.smt2.json  0.059566920404996004  -0.20198063705564995  0.059566920404996004
73   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__004.smt2.slack.smt2.json  0.025945870340583266  -0.19938457234771656  0.025945870340583266
74   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__012.smt2.slack.smt2.json  0.08746276739777958  -0.19776153082408154  0.08746276739777958
75   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__025.smt2.slack.smt2.json  0.007311795866597026  -0.19749309856002395  0.007311795866597026
76   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__023.smt2.json  -0.003962593120938385  -0.19321604057695357  -0.003962593120938385
77   QF_LIA/dillig/15-20.smt2.json  0  -0.19314296720758894  0
78   QF_LIA/prime-cone/prime_cone_sat_10.smt2.json  -0.00010189525168124991  -0.1915630731607907  -0.00010189525168124991
79   QF_LIA/convert/convert-jpg2gif-query-1372.smt2.json  -0.19151151827303303  -0.19151151827303303  -0.19151151827303303
80   QF_LIA/slacks/15-7.slack.smt2.json  0.005508044644151333  -0.191332077112625  0.005508044644151333
81   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__013.smt2.slack.smt2.json  0.02788487402492601  -0.18990406168743845  0.02788487402492601
82   QF_LIA/slacks/15-13.slack.smt2.json  0.022727272727272818  -0.1893048128342245  0.022727272727272818
83   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__021.smt2.slack.smt2.json  0.06475386779184245  -0.18874824191279888  0.06475386779184245
84   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__010.smt2.slack.smt2.json  0.006977712976463324  -0.18829410539470937  0.006977712976463324
85   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__008.smt2.slack.smt2.json  0.004362155874369944  -0.18766963939511438  0.004362155874369944
86   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__009.smt2.slack.smt2.json  0.003038674033149169  -0.18469613259668516  0.003038674033149169
87   QF_NIA/leipzig/term-tEmpby.smt2.json  -0.10643709645861868  -0.18411269810213268  -0.10643709645861868
88   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__015.smt2.slack.smt2.json  0.025764192139738018  -0.18384279475982535  0.025764192139738018
89   QF_LIA/prime-cone/prime_cone_sat_9.smt2.json  -0.0010874818753020543  -0.18269695505074912  -0.0010874818753020543
90   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__015.smt2.json  0.004241031984449584  -0.18183424633327439  0.004241031984449584
91   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__020.smt2.slack.smt2.json  0.028945700401436736  -0.180646524403127  0.028945700401436736
92   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__026.smt2.slack.smt2.json  -0.01681187875812984  -0.18002208859982827  -0.01681187875812984
93   QF_LIA/prime-cone/prime_cone_sat_8.smt2.json  -0.0017477424992717872  -0.1791436061753568  -0.0017477424992717872
94   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__020.smt2.slack.smt2.json  0.09258188824662816  -0.17832369942196535  0.09258188824662816
95   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__009.smt2.slack.smt2.json  0.004255965952272289  -0.1752545979632163  0.004255965952272289
96   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__020.smt2.slack.smt2.json  -0.0008699143468950954  -0.17451820128479656  -0.0008699143468950954
97   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__018.smt2.slack.smt2.json  0.06399850732344436  -0.17450321858382312  0.06399850732344436
98   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__028.smt2.slack.smt2.json  0.01602779645819319  -0.17395202869311815  0.01602779645819319
99   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__007.smt2.slack.smt2.json  0.01344636071324179  -0.17363344051446944  0.01344636071324179
100   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__014.smt2.slack.smt2.json  0.004801152276546317  -0.17140113627270548  0.004801152276546317
101   QF_LIA/prime-cone/prime_cone_sat_7.smt2.json  -0.0014326647564469885  -0.1708452722063037  -0.0014326647564469885
102   QF_LIA/convert/convert-jpg2gif-query-1191.smt2.json  -0.16956490432215443  -0.16956490432215443  -0.16956490432215443
103   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__022.smt2.slack.smt2.json  0.13811747358073234  -0.16746129270090937  0.13811747358073234
104   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__015.smt2.json  0.012335746849021167  -0.16733708769107003  0.012335746849021167
105   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__018.smt2.slack.smt2.json  0.028134556574923586  -0.16656472986748216  0.028134556574923586
106   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__019.smt2.json  -0.009024064171123003  -0.16276737967914434  -0.009024064171123003
107   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__007.smt2.json  -0.000293772032902484  -0.1598119858989424  -0.000293772032902484
108   QF_LIA/prime-cone/prime_cone_sat_6.smt2.json  -0.0006772009029345494  -0.15869074492099322  -0.0006772009029345494
109   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__006.smt2.slack.smt2.json  0.033090759302485284  -0.15735273925580118  0.033090759302485284
110   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__014.smt2.json  -0.0010726736390453961  -0.15607401448109415  -0.0010726736390453961
111   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__005.smt2.slack.smt2.json  0.02479464557347122  -0.15546090660176448  0.02479464557347122
112   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__030.smt2.slack.smt2.json  0.12193658954584408  -0.15492716366752357  0.12193658954584408
113   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__021.smt2.json  -0.01453121051301487  -0.15289360626737425  -0.01453121051301487
114   QF_LIA/prime-cone/prime_cone_sat_5.smt2.json  -0.0014688601645123645  -0.1509988249118684  -0.0014688601645123645
115   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__004.smt2.slack.smt2.json  -0.003261191817373277  -0.1509042395493626  -0.003261191817373277
116   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__010.smt2.slack.smt2.json  0.030732860520094607  -0.149986866298923  0.030732860520094607
117   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__009.smt2.slack.smt2.json  0.04051012753188299  -0.14878719679919983  0.04051012753188299
118   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__CookSeeZuleger-TACAS2013-Fig8b_true-termination.c__p22418_terminationG_0.smt2.json  0.1808430886338735  -0.1471080099186898  0.1808430886338735
119   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__026.smt2.slack.smt2.json  0.06096184240234814  -0.14675999096861592  0.06096184240234814
120   QF_NIA/20170427-VeryMax/ITS/From_T2__s1.t2__p18536_safety_0.smt2.json  0.058669070387208005  -0.1454479542248001  0.058669070387208005
121   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__023.smt2.slack.smt2.json  0.08748241912798871  -0.14514767932489453  0.08748241912798871
122   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__013.smt2.slack.smt2.json  0.027554535017221604  -0.1449483352468427  0.027554535017221604
123   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__008.smt2.slack.smt2.json  0.03779851336390949  -0.14407717855448365  0.03779851336390949
124   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__035.smt2.slack.smt2.json  0.06822318955282947  -0.14254056193114362  0.06822318955282947
125   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__019.smt2.slack.smt2.json  0.0069083345713860655  -0.14202941613430398  0.0069083345713860655
126   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__003.smt2.slack.smt2.json  0.031176272328951704  -0.14020896528479954  0.031176272328951704
127   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__013.smt2.slack.smt2.json  0.03184779236893809  -0.13928239065246617  0.03184779236893809
128   QF_LIA/prime-cone/prime_cone_sat_4.smt2.json  -0.001995211492418214  -0.13886671987230648  -0.001995211492418214
129   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__017.smt2.slack.smt2.json  0.048732431367397855  -0.13752791278076976  0.048732431367397855
130   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__012.smt2.slack.smt2.json  0.028535980148883366  -0.13523573200992556  0.028535980148883366
131   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__028.smt2.slack.smt2.json  0.10004298302170644  -0.1318504190844616  0.10004298302170644
132   QF_LIA/slacks/15-5.slack.smt2.json  0.0498935199269851  -0.12351688469729238  0.0498935199269851
133   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__006.smt2.slack.smt2.json  0.041095890410958846  -0.12298987492555091  0.041095890410958846
134   QF_LIA/convert/convert-jpg2gif-query-1365.smt2.json  -0.12086531751570133  -0.12086531751570133  -0.12086531751570133
135   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23336_edge_closing_0.smt2.json  0.1274515475846109  -0.11648828463986116  0.1274515475846109
136   QF_LIA/prime-cone/prime_cone_sat_3.smt2.json  0  -0.11635944700460832  0
137   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__018.smt2.slack.smt2.json  0.09972131346177138  -0.11632133769538355  0.09972131346177138
138   QF_LIA/slacks/35-25.slack.smt2.json  0.0275800213016425  -0.11581366668535231  0.0275800213016425
139   QF_NIA/leipzig/term-DtOD2C.smt2.json  0.0009632055480639501  -0.11288769023309574  0.0009632055480639501
140   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__017.smt2.slack.smt2.json  0.10285045734950016  -0.11284833014252282  0.10285045734950016
141   QF_LIA/convert/convert-jpg2gif-query-1459.smt2.json  -0.11038917580395087  -0.11038917580395087  -0.11038917580395087
142   QF_LIA/convert/convert-jpg2gif-query-1203.smt2.json  -0.1064421722007443  -0.1064421722007443  -0.1064421722007443
143   QF_NIA/20170427-VeryMax/ITS/From_T2__edn.t2__p20550_safety_0.smt2.json  0.0057908199516839565  -0.1064018757993463  0.0057908199516839565
144   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__010.smt2.slack.smt2.json  0.08961160505381371  -0.10583372328809859  0.08961160505381371
145   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23765_edge_closing_0.smt2.json  0.10544777412090767  -0.10447341070500606  0.10544777412090767
146   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__030.smt2.slack.smt2.json  0.08009655475093269  -0.10335747202106649  0.08009655475093269
147   QF_LIA/convert/convert-jpg2gif-query-1370.smt2.json  -0.10315859246664169  -0.10315859246664169  -0.10315859246664169
148   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__025.smt2.slack.smt2.json  0.166107105509384  -0.10165666795090544  0.166107105509384
149   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__034.smt2.slack.smt2.json  0.10848886832227878  -0.10123913825903641  0.10848886832227878
150   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__007.smt2.json  -0.0006226650062266526  -0.09962640099626396  -0.0006226650062266526
151   QF_NIA/20170427-VeryMax/ITS/From_T2__edn.t2__p21006_safety_0.smt2.json  0.060533688513296297  -0.09709272952739631  0.060533688513296297
152   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__004.smt2.json  0.00428449014567267  -0.09657240788346189  0.00428449014567267
153   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__011.smt2.json  -0.0005301289980561563  -0.09453967132002117  -0.0005301289980561563
154   QF_LIA/convert/convert-jpg2gif-query-1423.smt2.json  -0.09314380687827613  -0.09314380687827613  -0.09314380687827613
155   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__023.smt2.slack.smt2.json  0.12361444552280743  -0.08944169178117173  0.12361444552280743
156   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Benghazi_nondet_true-termination.c__p26679_terminationG_0.smt2.json  0.22761523670945277  -0.08818791248765784  0.22761523670945277
157   QF_NIA/20170427-VeryMax/ITS/From_T2__slayer-n5-filtered.t2__p23339_safety_0.smt2.json  -0.014762516046213092  -0.07435568282808336  -0.014762516046213092
158   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__015.smt2.slack.smt2.json  0.16311777076761308  -0.07321240799158779  0.16311777076761308
159   QF_LIA/slacks/10-13.slack.smt2.json  0.08279337652987762  -0.07271418286537079  0.08279337652987762
160   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Gothenburg_v2_true-termination.c__p26879_terminationG_0.smt2.json  0.0681038275406951  -0.07118345798504178  0.0681038275406951
161   QF_NIA/AProVE/aproveSMT3427371880927870240.smt2.json  0.009627673170316098  -0.0705177359347931  0.009627673170316098
162   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__010.smt2.json  -0.001008790892059408  -0.07032713647499644  -0.001008790892059408
163   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__003.smt2.slack.smt2.json  0.08351331893448521  -0.06983441324694029  0.08351331893448521
164   QF_NIA/AProVE/aproveSMT1364093870217899063.smt2.json  0.09298892988929885  -0.06789667896678975  0.09298892988929885
165   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__023.smt2.json  -0.005023978077186575  -0.06257136332496005  -0.005023978077186575
166   QF_NIA/AProVE/aproveSMT8401941531732951003.smt2.json  0.017481723652545064  -0.06229850610725151  0.017481723652545064
167   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__035.smt2.slack.smt2.json  0.1547128722245893  -0.060739478293802995  0.1547128722245893
168   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__017.smt2.json  0.05352738036507154  -0.05994079921065609  0.05352738036507154
169   QF_NIA/AProVE/aproveSMT2815106190061554619.smt2.json  0.08934072704867535  -0.057917436845348114  0.08934072704867535
170   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__022.smt2.slack.smt2.json  0.19742933391427475  -0.05484450737977237  0.19742933391427475
171   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__021.smt2.slack.smt2.json  0.19285531588370702  -0.05183732628527582  0.19285531588370702
172   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__009.smt2.json  0.003937007874015741  -0.05155605549306341  0.003937007874015741
173   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__010.smt2.json  0.01646706586826341  -0.04850299401197611  0.01646706586826341
174   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__013.smt2.json  -0.0007068386640749491  -0.04665135182894509  -0.0007068386640749491
175   QF_LIA/slacks/45-24.slack.smt2.json  0.1570397974296498  -0.04572165687258134  0.1570397974296498
176   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__003.smt2.json  -0.0004782858236082044  -0.045628467572221165  -0.0004782858236082044
177   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__003.smt2.slack.smt2.json  0.08435207823960877  -0.04115729421352887  0.08435207823960877
178   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__022.smt2.slack.smt2.json  0.23385260902557692  -0.037093246440208893  0.23385260902557692
179   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__011.smt2.json  -0.0013408420488066897  -0.03593456690801833  -0.0013408420488066897
180   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__025.smt2.slack.smt2.json  0.20963719354383314  -0.03581007952566945  0.20963719354383314
181   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__006.smt2.json  0.008813160987074076  -0.034077555816686256  0.008813160987074076
182   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__005.smt2.json  0.00969864911673013  -0.031174229303775558  0.00969864911673013
183   QF_LIA/convert/convert-jpg2gif-query-1164.smt2.json  -0.00546666091607001  -0.029780902268610354  -0.00546666091607001
184   QF_LIA/convert/convert-jpg2gif-query-1140.smt2.json  0.008060459160340261  -0.02636513308332572  0.008060459160340261
185   QF_LIA/convert/convert-jpg2gif-query-1152.smt2.json  -0.011246370337279432  -0.025072593254411413  -0.011246370337279432
186   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__004.smt2.json  0  -0.024325351577346943  0
187   QF_LIA/pb2010/normalized-j6015_4-sat.smt2.json  0.04943988040792244  -0.022990123039447634  0.04943988040792244
188   QF_LIA/pb2010/normalized-j6022_1-sat.smt2.json  0.015306527083829007  -0.02269191669619935  0.015306527083829007
189   QF_NIA/leipzig/term-3qaBfW.smt2.json  0.07241379310344827  -0.022167487684729065  0.07241379310344827
190   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__010.smt2.json  -0.0009373828271466156  -0.022122234720659995  -0.0009373828271466156
191   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__033.smt2.slack.smt2.json  0.032160473528444644  -0.02058533377178562  0.032160473528444644
192   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__ChenFlurMukhopadhyay-SAS2012-Ex3.04_true-termination.c__p21822_terminationG_0.smt2.json  0.15186189889025897  -0.019827373612823718  0.15186189889025897
193   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23722_edge_closing_0.smt2.json  0.19622746325943136  -0.019519216201201978  0.19622746325943136
194   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__004.smt2.json  0  -0.016946564885496174  0
195   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__009.smt2.json  -0.004560908864748359  -0.015424164524421524  -0.004560908864748359
196   QF_NIA/AProVE/aproveSMT3020861691615213415.smt2.json  0.11787365177195686  -0.014637904468412954  0.11787365177195686
197   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__004.smt2.json  -0.0003800354699772246  -0.013301241449201973  -0.0003800354699772246
198   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__004.smt2.json  0.0013831258644536604  -0.01329337636391581  0.0013831258644536604
199   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__007.smt2.json  -0.0005835764902042406  -0.01300541892455187  -0.0005835764902042406
200   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__012.smt2.json  -0.007020925110132192  -0.012940528634361237  -0.007020925110132192
201   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__003.smt2.json  -0.000907166616268551  -0.01270033262775927  -0.000907166616268551
202   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__024.smt2.slack.smt2.json  0.21848700423118061  -0.012414562700516107  0.21848700423118061
203   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAllAt.jar-obl-17__p7837_safety_0.smt2.json  0.13174338213191605  -0.010130662522304726  0.13174338213191605
204   QF_LIA/dillig/40-4.smt2.json  0.0017632241813602123  -0.009709182505152292  0.0017632241813602123
205   QF_NIA/AProVE/aproveSMT4189237124064464642.smt2.json  0.04693422050029478  -0.008506695864566663  0.04693422050029478
206   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAllAt.jar-obl-17__p8535_safety_0.smt2.json  0.10825811806203964  -0.00788463533561573  0.10825811806203964
207   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__007.smt2.json  -0.0014998125234345627  -0.007686539182602203  -0.0014998125234345627
208   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__004.smt2.json  -0.0005989219405071466  -0.006987422639249341  -0.0005989219405071466
209   QF_NIA/AProVE/aproveSMT6150417374100282586.smt2.json  0.061889973380656604  -0.0065439219165927265  0.061889973380656604
210   QF_LIA/pb2010/normalized-j3037_5-sat.smt2.json  0.004409444091868065  -0.005688581670983345  0.004409444091868065
211   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__TriTas.jar-obl-12__p13043_edge_closing_0.smt2.json  0.14041177168624658  -0.005547644476088798  0.14041177168624658
212   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__004.smt2.json  -0.000302388872089554  -0.0052918052615663624  -0.000302388872089554
213   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__007.smt2.json  -0.0036028246144976794  -0.0036028246144976794  -0.0036028246144976794
214   QF_LIA/bofill-scheduling/SMT_random_LIA/ex17800_2600_100.smt2.json  0.02420703561769512  -0.002714093215722635  0.02420703561769512
215   QF_NIA/20170427-VeryMax/ITS/From_T2__s1-striped.t2_fixed__p10585_safety_0.smt2.json  0.05444136691647137  -0.0026308232438791643  0.05444136691647137
216   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__010.smt2.json  -0.010019482326746543  -0.002319324612672813  -0.002319324612672813
217   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__005.smt2.json  0.02419024190241903  -0.0020500205002050853  0.02419024190241903
218   QF_LIA/slacks/45-26.slack.smt2.json  0.24679712179712177  -0.0014478764478764727  0.24679712179712177
219   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__004.smt2.json  -0.0006586169045005308  -0.001097694840834218  -0.0006586169045005308
220   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__003.smt2.json  0.006647349582410089  -0.0010226691665246035  0.006647349582410089
221   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__009.smt2.json  0.003026372676178113  -0.0005764519383196776  0.003026372676178113
222   QF_ALIA/qlock2/qlock.induction.18.smt2.json  0.003643099722136462  -0.0003396109910466193  0.003643099722136462
223   QF_ALIA/qlock2/qlock.base.18.smt2.json  0.001077022494384097  -0.00033849278394928767  0.001077022494384097
224   QF_ALIA/qlock2/qlock.base.21.smt2.json  0.0010334410938576501  -0.00031798187503312306  0.0010334410938576501
225   QF_ALIA/qlock2/qlock.induction.28.smt2.json  0.00014033680834001604  -0.0003007217321571772  0.00014033680834001604
226   QF_ALIA/qlock2/qlock.induction.25.smt2.json  0.0013442968207380188  -0.0002912643111599041  0.0013442968207380188
227   QF_ALIA/qlock2/qlock.base.26.smt2.json  0.00034428592946442014  -0.00027973231768984143  0.00034428592946442014
228   QF_ALIA/qlock2/qlock.base.19.smt2.json  0.0011680878402055834  -0.0002336175680411167  0.0011680878402055834
229   QF_ALIA/qlock2/qlock.base.24.smt2.json  0.0008608855487563695  -0.0002326717699341539  0.0008608855487563695
230   QF_ALIA/qlock2/qlock.base.25.smt2.json  0.002280552698654027  -0.00020122523811653175  0.002280552698654027
231   QF_ALIA/qlock2/qlock.base.27.smt2.json  0.0003318125259228536  -0.00018664454583160514  0.0003318125259228536
232   QF_ALIA/qlock2/qlock.base.28.smt2.json  0.0005803830528148578  -0.00018011887845978343  0.0005803830528148578
233   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__017.smt2.json  0  0  0
234   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__007.smt2.json  -0.00007532956685507575  0  0
235   QF_LIA/pb2010/normalized-1096.cudf.paranoid.smt2.json  0  0  0
236   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__008.smt2.json  0.0029429797670140756  0.00012262415695896145  0.0029429797670140756
237   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__004.smt2.json  -0.00009565716472159647  0.0002869714941649004  0.0002869714941649004
238   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9900_2400_100.smt2.json  0.009354990084921508  0.00030275048818516337  0.009354990084921508
239   QF_LIA/dillig/10-21.smt2.json  0.004863323830286759  0.0006708032869361391  0.004863323830286759
240   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__006.smt2.json  -0.0018747656542932312  0.0007499062617172259  0.0007499062617172259
241   QF_ALIA/qlock2/qlock.induction.30.smt2.json  0.0012551987710292631  0.0009367155007681067  0.0012551987710292631
242   QF_ALIA/qlock2/qlock.induction.27.smt2.json  0.002430865762190688  0.0010803847831958612  0.002430865762190688
243   QF_LIA/convert/convert-jpg2gif-query-1145.smt2.json  0.025169596491028734  0.0016022181062009255  0.025169596491028734
244   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__003.smt2.json  0.0030402837598176857  0.0016468203699012696  0.0030402837598176857
245   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__001.smt2.json  0.010717896865520715  0.0022244691607683498  0.010717896865520715
246   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__008.smt2.json  0.004874390701162357  0.0022497187851518996  0.004874390701162357
247   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9820_2400_100.smt2.json  0.013820559785652664  0.002770166966894236  0.013820559785652664
248   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__034.smt2.slack.smt2.json  0.11471141327932877  0.003134191619653781  0.11471141327932877
249   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__010.smt2.json  -0.0029476787030213725  0.0031582271818085816  0.0031582271818085816
250   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__010.smt2.json  0.008421939151489699  0.0031582271818085816  0.008421939151489699
251   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9240_2400_100.smt2.json  0.013048546040780484  0.0032091551747627234  0.013048546040780484
252   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__011.smt2.json  -0.0033941947565543362  0.003277153558052359  0.003277153558052359
253   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__003.smt2.json  0.010313447927199237  0.003437815975733116  0.010313447927199237
254   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__008.smt2.json  0.0034587116299178433  0.0034587116299178433  0.0034587116299178433
255   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__003.smt2.json  -0.0006540222367560355  0.0034881185960322636  0.0034881185960322636
256   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__018.smt2.slack.smt2.json  0.32621600919188054  0.003542703944848735  0.32621600919188054
257   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21200_2600_100.smt2.json  0.02577432888311243  0.0038991198310381475  0.02577432888311243
258   QF_ALIA/qlock2/qlock.base.15.smt2.json  0.0044027003228646906  0.0040724977986498385  0.0044027003228646906
259   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__005.smt2.json  0.007862110674327183  0.004838221953432087  0.007862110674327183
260   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8820_2400_100.smt2.json  0.014093035225019299  0.005010520579464425  0.014093035225019299
261   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__015.smt2.json  -0.007571585903083711  0.005093612334801767  0.005093612334801767
262   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8500_2400_100.smt2.json  0.017907691376152335  0.005419233738514398  0.017907691376152335
263   QF_LIA/bofill-scheduling/SMT_random_LIA/ex18000_2600_100.smt2.json  0.024837775590363056  0.005944246409082657  0.024837775590363056
264   QF_LIA/bofill-scheduling/SMT_random_LIA/ex26100_2600_100.smt2.json  0.026586645514578705  0.006097153069123368  0.026586645514578705
265   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__033.smt2.slack.smt2.json  0.19366583322366976  0.006755274816861889  0.19366583322366976
266   QF_LIA/bofill-scheduling/SMT_random_LIA/ex16300_2600_100.smt2.json  0.026185265531971813  0.007071933026882901  0.026185265531971813
267   QF_LIA/bofill-scheduling/SMT_random_LIA/ex25700_2600_100.smt2.json  0.033285868557612355  0.007779126329571187  0.033285868557612355
268   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__002.smt2.json  0.010717896865520715  0.007886754297269927  0.010717896865520715
269   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__005.smt2.json  0.008502289077828573  0.007957270547198525  0.008502289077828573
270   QF_LIA/bofill-scheduling/SMT_random_LIA/ex24600_2600_100.smt2.json  0.030648228671910097  0.008237846309693334  0.030648228671910097
271   QF_LIA/pb2010/normalized-j3048_8-sat.smt2.json  -0.007305166149105601  0.008710983450755438  0.008710983450755438
272   QF_NIA/leipzig/term-mzEEAc.smt2.json  0.004083943229145608  0.008814847761918241  0.008814847761918241
273   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__008.smt2.json  0.00885225885225882  0.00885225885225882  0.00885225885225882
274   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8440_2400_100.smt2.json  0.01855860492575044  0.009112789694373374  0.01855860492575044
275   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28300_2600_100.smt2.json  0.031575225298406895  0.009289079597473215  0.031575225298406895
276   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__002.smt2.json  0  0.009374208259437578  0.009374208259437578
277   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9500_2400_100.smt2.json  0.019164105902120768  0.009430677706967802  0.019164105902120768
278   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8220_2400_100.smt2.json  0.017271915350963507  0.010217828976249219  0.017271915350963507
279   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8600_2400_100.smt2.json  0.01814989176670047  0.010883880050256575  0.01814989176670047
280   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__006.smt2.json  0.011636363636363667  0.01090909090909098  0.011636363636363667
281   QF_LIA/bofill-scheduling/SMT_random_LIA/ex27000_2600_100.smt2.json  0.03252133525740879  0.011095289519204118  0.03252133525740879
282   QF_LIA/bofill-scheduling/SMT_real_LIA/ex6220_2400_100.smt2.json  0.02437141429890556  0.011262318160488033  0.02437141429890556
283   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__011.smt2.slack.smt2.json  0.21275185577942735  0.011399787910922554  0.21275185577942735
284   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__032.smt2.slack.smt2.json  0.04024049614164654  0.011693414761160814  0.04024049614164654
285   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21300_2600_100.smt2.json  0.03209128527604431  0.01210829614197384  0.03209128527604431
286   QF_LIA/bofill-scheduling/SMT_real_LIA/ex6120_2400_100.smt2.json  0.024992052799685138  0.012337082393545362  0.024992052799685138
287   QF_LIA/pb2010/normalized-j3031_7-sat.smt2.json  0.01604898595765647  0.012514387859839271  0.01604898595765647
288   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28200_2600_100.smt2.json  0.033218971893844554  0.013379332753562248  0.033218971893844554
289   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__006.smt2.json  -0.002412097597179641  0.01363762872251606  0.01363762872251606
290   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__027.smt2.slack.smt2.json  0.2289643234926435  0.014232137705548598  0.2289643234926435
291   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21900_2600_100.smt2.json  0.03131719530958821  0.014908399353969357  0.03131719530958821
292   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__027.smt2.slack.smt2.json  0.237368706990221  0.01652480985150312  0.237368706990221
293   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juHashMapCreateContainsValue.jar-obl-11__p32004_safety_0.smt2.json  0.0842786635313574  0.016964262642445535  0.0842786635313574
294   QF_NIA/leipzig/term-rIVs0x.smt2.json  0.027952784415960608  0.017090303425302336  0.027952784415960608
295   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__006.smt2.json  0.005970644332034203  0.017165602454598194  0.017165602454598194
296   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juHashMapCreate.jar-obl-10__p5219_safety_0.smt2.json  0.019398509125182074  0.017513494987576046  0.019398509125182074
297   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__012.smt2.json  0.011563876651982441  0.017621145374449365  0.017621145374449365
298   QF_NIA/leipzig/term-eBQlfQ.smt2.json  0.009406073636119318  0.018005912389142703  0.018005912389142703
299   QF_NIA/AProVE/aproveSMT4790304217385820014.smt2.json  0.025650506077552343  0.01820954845865877  0.025650506077552343
300   QF_LIA/pb2010/normalized-j308_6-sat.smt2.json  -0.034799467942957546  0.018531150092625473  0.018531150092625473
301   QF_LIA/bofill-scheduling/SMT_random_LIA/ex18900_2600_100.smt2.json  0.03816932501266257  0.018950869178795668  0.03816932501266257
302   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5440_2400_100.smt2.json  0.024674164787090724  0.018967318084800414  0.024674164787090724
303   QF_NIA/20170427-VeryMax/ITS/From_T2__s1.t2__p19508_safety_0.smt2.json  0.047585188918690256  0.019044876064298964  0.047585188918690256
304   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5680_2400_100.smt2.json  0.026959930972888693  0.019148968377711517  0.026959930972888693
305   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28500_2600_100.smt2.json  0.04006154493066638  0.01957205248521106  0.04006154493066638
306   QF_LIA/dillig/25-9.smt2.json  -0.004727103094386509  0.020059088788679902  0.020059088788679902
307   QF_LIA/pb2010/normalized-j6040_1-sat.smt2.json  0.008302515226150869  0.021095626014934876  0.021095626014934876
308   QF_LIA/bofill-scheduling/SMT_random_LIA/ex14600_2600_100.smt2.json  0.04107455155343612  0.021378262406941975  0.04107455155343612
309   QF_NIA/leipzig/term-uI6QEr.smt2.json  -0.011393135275454283  0.021488318430920098  0.021488318430920098
310   QF_LIA/dillig/40-10.smt2.json  0.01662230109435081  0.023937691018436347  0.023937691018436347
311   QF_LIA/pb2010/normalized-j3024_4-sat.smt2.json  -0.02486284634180075  0.024449244913953783  0.024449244913953783
312   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23628_edge_closing_0.smt2.json  0.14535587964533167  0.02458936964000194  0.14535587964533167
313   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5460_2400_100.smt2.json  0.03218237689408274  0.02649066771620169  0.03218237689408274
314   QF_NIA/leipzig/term-qAUj8f.smt2.json  0.010135913384012901  0.028795208477309375  0.028795208477309375
315   QF_LIA/pb2010/normalized-j6035_10-sat.smt2.json  0.02727809572789615  0.02925669450471067  0.02925669450471067
316   QF_LIA/pb2010/normalized-j3027_8-sat.smt2.json  0.013822667115954632  0.02984671074800392  0.02984671074800392
317   QF_NIA/leipzig/term-OWehGq.smt2.json  0.010966836287067905  0.03009299877171434  0.03009299877171434
318   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5480_2400_100.smt2.json  0.03819197408455821  0.030365873964971757  0.03819197408455821
319   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__030.smt2.slack.smt2.json  0.26847940865892295  0.031195001759943664  0.26847940865892295
320   QF_NIA/leipzig/term-4UoYtH.smt2.json  -0.02817638266068759  0.03258594917787743  0.03258594917787743
321   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__024.smt2.json  -0.007328784432650948  0.03310588829921657  0.03310588829921657
322   QF_NIA/leipzig/term-Yi0Ihn.smt2.json  0.008941298432033173  0.033303097058442394  0.033303097058442394
323   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__021.smt2.slack.smt2.json  0.27992464274226897  0.03455405964251257  0.27992464274226897
324   QF_NIA/leipzig/term-4Th0Gp.smt2.json  0.0017922585132279373  0.03549741861273842  0.03549741861273842
325   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__018.smt2.json  -0.011838989739542227  0.03957605141504117  0.03957605141504117
326   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__010.smt2.json  0.04395604395604402  0.04395604395604402  0.04395604395604402
327   QF_LIA/pb2010/normalized-j6018_3-sat.smt2.json  0.03693130951115873  0.04737480062867172  0.04737480062867172
328   QF_NIA/AProVE/aproveSMT4320561846839987710.smt2.json  0.13259195893926434  0.04790419161676651  0.13259195893926434
329   QF_NIA/leipzig/term-Aon9bM.smt2.json  0.03447894795004973  0.04928721405680185  0.04928721405680185
330   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__LeikeHeizmann-WST2014-Ex5_false-termination.c__p24038_terminationG_0.smt2.json  0.23709952436507226  0.051063447904514  0.23709952436507226
331   QF_LIA/pb2010/normalized-j6048_4-sat.smt2.json  0.03596689447383892  0.05223949147560259  0.05223949147560259
332   QF_LIA/convert/convert-jpg2gif-query-1146.smt2.json  0.09763021336028255  0.0564910806545017  0.09763021336028255
333   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAll.jar-obl-11__p9414_terminationG_0.smt2.json  0.08496443385959654  0.06441861320967987  0.08496443385959654
334   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__020.smt2.json  -0.21016848950635525  0.06995763129372357  0.06995763129372357
335   QF_LIA/slacks/20-19.slack.smt2.json  0.3180642777983007  0.07268193572220166  0.3180642777983007
336   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__svcomp_ex3a.c__p26008_terminationG_0.smt2.json  0.1375609756097561  0.07405342624854819  0.1375609756097561
337   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__007.smt2.json  -0.004648024589549493  0.07759202339005922  0.07759202339005922
338   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Singapore_true-termination.c__p27352_terminationG_0.smt2.json  0.10265346534653469  0.07794059405940595  0.10265346534653469
339   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__024.smt2.slack.smt2.json  0.3292200113116356  0.07918144891768214  0.3292200113116356
340   QF_NIA/leipzig/term-4LNX6G.smt2.json  0.021509581540868204  0.09249120062573327  0.09249120062573327
341   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__016.smt2.json  -0.5584915565666287  0.11558316563128879  0.11558316563128879
342   QF_NIA/leipzig/term-4d0iwO.smt2.json  -0.0867687475461327  0.1257688784190551  0.1257688784190551
343   QF_NIA/20170427-VeryMax/ITS/From_T2__s1-striped.t2_fixed__p10798_safety_0.smt2.json  0.20441757452412307  0.1328863881240273  0.20441757452412307
344   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__svcomp_ex2.c__p25806_terminationG_0.smt2.json  0.12539712872942693  0.13884575878460692  0.13884575878460692
345   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__007.smt2.json  0.09871045551535396  0.14611745059838577  0.14611745059838577
346   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__AlternDivWidening.c__p20639_terminationG_0.smt2.json  0.14362103242613283  0.16352459952926118  0.16352459952926118
347   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__012.smt2.json  -0.5624192506459949  0.16747416020671835  0.16747416020671835
348   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__028.smt2.slack.smt2.json  0.45111521046453124  0.21759181619989937  0.45111521046453124
349   QF_LIA/prime-cone/prime_cone_sat_2.smt2.json  -0.027184466019417486  0.2203883495145631  0.2203883495145631
350   QF_NIA/20170427-VeryMax/ITS/From_T2__consts4nt.t2_fixed__p18253_terminationG_0.smt2.json  0.17727743271221535  0.22627674258109043  0.22627674258109043
351   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__012.smt2.json  0.08214576547231267  0.23096498371335505  0.23096498371335505
352   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__012.smt2.json  0.036165730337078705  0.2517556179775281  0.2517556179775281
353   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__018.smt2.json  -0.37479448137822574  0.2634212595610837  0.2634212595610837
354   QF_LIA/slacks/45-34.slack.smt2.json  0.49921279945534225  0.2713076039317476  0.49921279945534225
355   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__021.smt2.json  -0.29998602766522287  0.2738577616319687  0.2738577616319687
356   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__016.smt2.json  -0.4900214229338144  0.2753410756567821  0.2753410756567821
357   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__021.smt2.json  -0.45398128699637197  0.2887149131181974  0.2887149131181974
358   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__015.smt2.json  0.17322892271662765  0.29091042154566743  0.29091042154566743
359   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__PlusSwap.c__p25382_terminationG_0.smt2.json  0.372901616340107  0.29156488747986065  0.372901616340107
360   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__011.smt2.json  -0.367461943793911  0.3029859484777518  0.3029859484777518
361   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__032.smt2.json  -0.20215359609914668  0.3037383177570093  0.3037383177570093
362   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__024.smt2.json  -0.3467478790515554  0.3050902762671307  0.3050902762671307
363   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__029.smt2.json  -0.37830452899788236  0.305963522098504  0.305963522098504
364   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__019.smt2.json  -0.45585748111399255  0.30781373322809785  0.30781373322809785
365   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__025.smt2.json  -0.4272351533608876  0.31357407004568194  0.31357407004568194
366   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__027.smt2.json  -0.46032040003704044  0.31456616353366057  0.31456616353366057
367   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__020.smt2.json  -0.30824219029237254  0.3146758167131317  0.3146758167131317
368   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__019.smt2.json  0.0873217254352962  0.3252253040510981  0.3252253040510981
369   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__017.smt2.json  -0.35077434596202645  0.33379998250065623  0.33379998250065623
370   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__017.smt2.json  -0.3133890914289799  0.3376224176138395  0.3376224176138395
371   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__020.smt2.json  -0.26681878983397594  0.34581792430561015  0.34581792430561015
372   QF_NIA/AProVE/aproveSMT7033970933718248254.smt2.json  0.37743589743589745  0.3687179487179487  0.37743589743589745
373   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__015.smt2.json  0.11199935400516797  0.37879521963824286  0.37879521963824286
374   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__015.smt2.json  -0.2931596091205212  0.3907776872964169  0.3907776872964169
375   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__017.smt2.json  -0.3713666371071041  0.39944822149965514  0.39944822149965514
376   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__019.smt2.json  -0.35016186892991513  0.41289701636188647  0.41289701636188647
377   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__035.smt2.json  -0.16355140186915887  0.417208451848842  0.417208451848842
378   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__015.smt2.json  -0.28125  0.4281340057636887  0.4281340057636887
379   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__029.smt2.json  -0.19193192562243933  0.43218825506880976  0.43218825506880976
380   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__022.smt2.json  -0.27675684873234646  0.4430832057172026  0.4430832057172026
381   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__033.smt2.json  -0.3289227479283614  0.4452018176958033  0.4452018176958033
382   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__034.smt2.json  -0.2696579947383806  0.4619994153756212  0.4619994153756212
383   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__030.smt2.json  -0.30739804631463896  0.46949928273789193  0.46949928273789193
384   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__026.smt2.json  0.07626851560037817  0.48839163777707745  0.48839163777707745
385   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__035.smt2.json  -0.2101761956130888  0.4976627112549442  0.4976627112549442
386   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__022.smt2.json  -0.24832919610464005  0.5019094901661256  0.5019094901661256
387   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__032.smt2.json  -0.25211926337328266  0.5325928091201404  0.5325928091201404
388   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__016.smt2.json  -0.2316484382697803  0.5415311853384569  0.5415311853384569
389   QF_LIA/dillig/40-25.smt2.json  -0.330113019771843  0.543156613112411  0.543156613112411
390   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__035.smt2.json  -0.20130603031280234  0.5516768784263141  0.5516768784263141
391   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__026.smt2.json  -0.22725391174766124  0.5517012997764715  0.5517012997764715
392   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__035.smt2.json  -0.215210355987055  0.5667026249550521  0.5667026249550521
393   QF_LIA/dillig/40-17.smt2.json  -0.21064462223273833  0.6141287469868828  0.6141287469868828
394   QF_NIA/AProVE/aproveSMT6912315385811716693.smt2.json  0.6486309668039738  0.6465471286648898  0.6486309668039738
395   QF_LIA/dillig/30-12.smt2.json  -0.1582437275985663  0.6887992831541219  0.6887992831541219
396   QF_LIA/dillig/40-35.smt2.json  -0.21073179195766278  0.7099726716696309  0.7099726716696309
397   QF_LIA/dillig/35-11.smt2.json  -0.09010258358662615  0.7101633738601824  0.7101633738601824
398   QF_LIA/dillig/25-26.smt2.json  -0.1855413244053412  0.7258340794954646  0.7258340794954646
399   QF_LIA/dillig/30-28.smt2.json  -0.12116630325794592  0.7657525743661568  0.7657525743661568
400   QF_LIA/dillig/30-23.smt2.json  -0.1002774122417043  0.7903581463171746  0.7903581463171746


==> data/cactus-plot-coverage/sorted-by-max.dat.txt <==
n   fn  MeGA  MeGAb  max
0   QF_LIA/convert/convert-jpg2gif-query-1358.smt2.json  -0.22082751851795052  -0.22082751851795052  -0.22082751851795052
1   QF_LIA/convert/convert-jpg2gif-query-1372.smt2.json  -0.19151151827303303  -0.19151151827303303  -0.19151151827303303
2   QF_LIA/convert/convert-jpg2gif-query-1191.smt2.json  -0.16956490432215443  -0.16956490432215443  -0.16956490432215443
3   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__ChenFlurMukhopadhyay-SAS2012-Ex3.07_true-termination.c__p22045_terminationG_0.smt2.json  -0.14962832118937225  -0.27651431515419156  -0.14962832118937225
4   QF_LIA/convert/convert-jpg2gif-query-1365.smt2.json  -0.12086531751570133  -0.12086531751570133  -0.12086531751570133
5   QF_LIA/convert/convert-jpg2gif-query-1459.smt2.json  -0.11038917580395087  -0.11038917580395087  -0.11038917580395087
6   QF_LIA/convert/convert-jpg2gif-query-1203.smt2.json  -0.1064421722007443  -0.1064421722007443  -0.1064421722007443
7   QF_NIA/leipzig/term-tEmpby.smt2.json  -0.10643709645861868  -0.18411269810213268  -0.10643709645861868
8   QF_LIA/convert/convert-jpg2gif-query-1370.smt2.json  -0.10315859246664169  -0.10315859246664169  -0.10315859246664169
9   QF_LIA/convert/convert-jpg2gif-query-1423.smt2.json  -0.09314380687827613  -0.09314380687827613  -0.09314380687827613
10   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__022.smt2.json  -0.0486412422927609  -0.2039278374058004  -0.0486412422927609
11   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__034.smt2.slack.smt2.json  -0.03306119695027321  -0.2764320896025909  -0.03306119695027321
12   QF_NIA/AProVE/aproveSMT4764278413219307912.smt2.json  -0.020987654320987703  -0.4308641975308642  -0.020987654320987703
13   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__026.smt2.slack.smt2.json  -0.01681187875812984  -0.18002208859982827  -0.01681187875812984
14   QF_NIA/20170427-VeryMax/ITS/From_T2__slayer-n5-filtered.t2__p23339_safety_0.smt2.json  -0.014762516046213092  -0.07435568282808336  -0.014762516046213092
15   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__021.smt2.json  -0.01453121051301487  -0.15289360626737425  -0.01453121051301487
16   QF_LIA/slacks/40-9.slack.smt2.json  -0.01359971115657721  -0.24870622216873273  -0.01359971115657721
17   QF_LIA/convert/convert-jpg2gif-query-1152.smt2.json  -0.011246370337279432  -0.025072593254411413  -0.011246370337279432
18   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__013.smt2.slack.smt2.json  -0.009259903919793921  -0.24744134233795162  -0.009259903919793921
19   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__019.smt2.json  -0.009024064171123003  -0.16276737967914434  -0.009024064171123003
20   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__012.smt2.json  -0.007020925110132192  -0.012940528634361237  -0.007020925110132192
21   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__001.smt2.slack.smt2.json  -0.006599513720041639  -0.21060553432904938  -0.006599513720041639
22   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__007.smt2.slack.smt2.json  -0.005998536942209198  -0.22297000731528893  -0.005998536942209198
23   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__015.smt2.slack.smt2.json  -0.005649097789721891  -0.23402621620139308  -0.005649097789721891
24   QF_LIA/convert/convert-jpg2gif-query-1164.smt2.json  -0.00546666091607001  -0.029780902268610354  -0.00546666091607001
25   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__023.smt2.json  -0.005023978077186575  -0.06257136332496005  -0.005023978077186575
26   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__009.smt2.json  -0.004560908864748359  -0.015424164524421524  -0.004560908864748359
27   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__008.smt2.slack.smt2.json  -0.004376890020690749  -0.22011777813146594  -0.004376890020690749
28   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__008.smt2.slack.smt2.json  -0.0042562981709421965  -0.30720119636489135  -0.0042562981709421965
29   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__006.smt2.slack.smt2.json  -0.0040758739614359385  -0.2082614829910645  -0.0040758739614359385
30   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__023.smt2.json  -0.003962593120938385  -0.19321604057695357  -0.003962593120938385
31   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__009.smt2.slack.smt2.json  -0.0037563285970929616  -0.27225216397190916  -0.0037563285970929616
32   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__007.smt2.json  -0.0036028246144976794  -0.0036028246144976794  -0.0036028246144976794
33   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__008.smt2.slack.smt2.json  -0.0035690006798096974  -0.25079311126217996  -0.0035690006798096974
34   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__004.smt2.slack.smt2.json  -0.003261191817373277  -0.1509042395493626  -0.003261191817373277
35   QF_LIA/slacks/30-10.slack.smt2.json  -0.0029595264757639184  -0.2653975363941769  -0.0029595264757639184
36   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__001.smt2.slack.smt2.json  -0.0025393893922779354  -0.2330466901367807  -0.0025393893922779354
37   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__004.smt2.slack.smt2.json  -0.002398980433315767  -0.25879001424394626  -0.002398980433315767
38   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__010.smt2.json  -0.010019482326746543  -0.002319324612672813  -0.002319324612672813
39   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__005.smt2.slack.smt2.json  -0.002306213965406756  -0.2457399103139013  -0.002306213965406756
40   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__002.smt2.slack.smt2.json  -0.0020440062522543156  -0.23457977636166882  -0.0020440062522543156
41   QF_LIA/prime-cone/prime_cone_sat_4.smt2.json  -0.001995211492418214  -0.13886671987230648  -0.001995211492418214
42   QF_LIA/prime-cone/prime_cone_sat_8.smt2.json  -0.0017477424992717872  -0.1791436061753568  -0.0017477424992717872
43   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__007.smt2.json  -0.0014998125234345627  -0.007686539182602203  -0.0014998125234345627
44   QF_LIA/prime-cone/prime_cone_sat_5.smt2.json  -0.0014688601645123645  -0.1509988249118684  -0.0014688601645123645
45   QF_LIA/prime-cone/prime_cone_sat_7.smt2.json  -0.0014326647564469885  -0.1708452722063037  -0.0014326647564469885
46   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__004.smt2.slack.smt2.json  -0.001403450837942688  -0.230908940807397  -0.001403450837942688
47   QF_LIA/slacks/35-5.slack.smt2.json  -0.0013468490820160994  -0.2235769476146594  -0.0013468490820160994
48   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__011.smt2.json  -0.0013408420488066897  -0.03593456690801833  -0.0013408420488066897
49   QF_LIA/prime-cone/prime_cone_sat_14.smt2.json  -0.001333642583787542  -0.21001971471645597  -0.001333642583787542
50   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__018.smt2.slack.smt2.json  -0.0012417218543046005  -0.28890728476821187  -0.0012417218543046005
51   QF_LIA/prime-cone/prime_cone_sat_9.smt2.json  -0.0010874818753020543  -0.18269695505074912  -0.0010874818753020543
52   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__014.smt2.json  -0.0010726736390453961  -0.15607401448109415  -0.0010726736390453961
53   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__010.smt2.json  -0.001008790892059408  -0.07032713647499644  -0.001008790892059408
54   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__009.smt2.slack.smt2.json  -0.0010036604085488232  -0.2892313142047468  -0.0010036604085488232
55   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__010.smt2.json  -0.0009373828271466156  -0.022122234720659995  -0.0009373828271466156
56   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__003.smt2.json  -0.000907166616268551  -0.01270033262775927  -0.000907166616268551
57   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__020.smt2.slack.smt2.json  -0.0008699143468950954  -0.17451820128479656  -0.0008699143468950954
58   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__012.smt2.slack.smt2.json  -0.0007762331522123134  -0.2060546185872557  -0.0007762331522123134
59   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__013.smt2.json  -0.0007068386640749491  -0.04665135182894509  -0.0007068386640749491
60   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__005.smt2.slack.smt2.json  -0.0006874202101541105  -0.21054699008150835  -0.0006874202101541105
61   QF_LIA/prime-cone/prime_cone_sat_6.smt2.json  -0.0006772009029345494  -0.15869074492099322  -0.0006772009029345494
62   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__004.smt2.json  -0.0006586169045005308  -0.001097694840834218  -0.0006586169045005308
63   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__007.smt2.json  -0.0006226650062266526  -0.09962640099626396  -0.0006226650062266526
64   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__004.smt2.json  -0.0005989219405071466  -0.006987422639249341  -0.0005989219405071466
65   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__021.smt2.slack.smt2.json  -0.0005968812952323876  -0.24695963590240988  -0.0005968812952323876
66   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__014.smt2.slack.smt2.json  -0.0005912349419850971  -0.28024536250092386  -0.0005912349419850971
67   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__007.smt2.json  -0.0005835764902042406  -0.01300541892455187  -0.0005835764902042406
68   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__011.smt2.json  -0.0005301289980561563  -0.09453967132002117  -0.0005301289980561563
69   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__013.smt2.slack.smt2.json  -0.0004995004995005381  -0.24025974025974028  -0.0004995004995005381
70   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__003.smt2.json  -0.0004782858236082044  -0.045628467572221165  -0.0004782858236082044
71   QF_LIA/prime-cone/prime_cone_sat_13.smt2.json  -0.0003948407475651283  -0.20564622269018162  -0.0003948407475651283
72   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__004.smt2.json  -0.0003800354699772246  -0.013301241449201973  -0.0003800354699772246
73   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__004.smt2.json  -0.000302388872089554  -0.0052918052615663624  -0.000302388872089554
74   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__007.smt2.json  -0.000293772032902484  -0.1598119858989424  -0.000293772032902484
75   QF_LIA/prime-cone/prime_cone_sat_10.smt2.json  -0.00010189525168124991  -0.1915630731607907  -0.00010189525168124991
76   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__004.smt2.json  0  -0.024325351577346943  0
77   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__017.smt2.json  0  0  0
78   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__004.smt2.json  0  -0.016946564885496174  0
79   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__007.smt2.json  -0.00007532956685507575  0  0
80   QF_LIA/dillig/15-20.smt2.json  0  -0.19314296720758894  0
81   QF_LIA/pb2010/normalized-1096.cudf.paranoid.smt2.json  0  0  0
82   QF_LIA/prime-cone/prime_cone_sat_3.smt2.json  0  -0.11635944700460832  0
83   QF_ALIA/qlock2/qlock.induction.28.smt2.json  0.00014033680834001604  -0.0003007217321571772  0.00014033680834001604
84   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__004.smt2.json  -0.00009565716472159647  0.0002869714941649004  0.0002869714941649004
85   QF_ALIA/qlock2/qlock.base.27.smt2.json  0.0003318125259228536  -0.00018664454583160514  0.0003318125259228536
86   QF_ALIA/qlock2/qlock.base.26.smt2.json  0.00034428592946442014  -0.00027973231768984143  0.00034428592946442014
87   QF_LIA/slacks/25-17.slack.smt2.json  0.00048488766769028135  -0.22935186681752062  0.00048488766769028135
88   QF_ALIA/qlock2/qlock.base.28.smt2.json  0.0005803830528148578  -0.00018011887845978343  0.0005803830528148578
89   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__017.smt2.slack.smt2.json  0.0005882352941175562  -0.38169117647058826  0.0005882352941175562
90   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__006.smt2.json  -0.0018747656542932312  0.0007499062617172259  0.0007499062617172259
91   QF_ALIA/qlock2/qlock.base.24.smt2.json  0.0008608855487563695  -0.0002326717699341539  0.0008608855487563695
92   QF_NIA/leipzig/term-DtOD2C.smt2.json  0.0009632055480639501  -0.11288769023309574  0.0009632055480639501
93   QF_ALIA/qlock2/qlock.base.21.smt2.json  0.0010334410938576501  -0.00031798187503312306  0.0010334410938576501
94   QF_ALIA/qlock2/qlock.base.18.smt2.json  0.001077022494384097  -0.00033849278394928767  0.001077022494384097
95   QF_ALIA/qlock2/qlock.base.19.smt2.json  0.0011680878402055834  -0.0002336175680411167  0.0011680878402055834
96   QF_ALIA/qlock2/qlock.induction.30.smt2.json  0.0012551987710292631  0.0009367155007681067  0.0012551987710292631
97   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__015.smt2.slack.smt2.json  0.001304376182090894  -0.26472314615535125  0.001304376182090894
98   QF_ALIA/qlock2/qlock.induction.25.smt2.json  0.0013442968207380188  -0.0002912643111599041  0.0013442968207380188
99   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__004.smt2.json  0.0013831258644536604  -0.01329337636391581  0.0013831258644536604
100   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__024.smt2.slack.smt2.json  0.0014054813773717312  -0.2761770906535489  0.0014054813773717312
101   QF_LIA/dillig/40-4.smt2.json  0.0017632241813602123  -0.009709182505152292  0.0017632241813602123
102   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__004.smt2.slack.smt2.json  0.0018663245071737222  -0.22407558614254053  0.0018663245071737222
103   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__006.smt2.slack.smt2.json  0.0019946808510639125  -0.2206708037825058  0.0019946808510639125
104   QF_ALIA/qlock2/qlock.base.25.smt2.json  0.002280552698654027  -0.00020122523811653175  0.002280552698654027
105   QF_ALIA/qlock2/qlock.induction.27.smt2.json  0.002430865762190688  0.0010803847831958612  0.002430865762190688
106   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__014.smt2.slack.smt2.json  0.002582159624413105  -0.21384976525821597  0.002582159624413105
107   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__008.smt2.json  0.0029429797670140756  0.00012262415695896145  0.0029429797670140756
108   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__009.smt2.json  0.003026372676178113  -0.0005764519383196776  0.003026372676178113
109   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__009.smt2.slack.smt2.json  0.003038674033149169  -0.18469613259668516  0.003038674033149169
110   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__003.smt2.json  0.0030402837598176857  0.0016468203699012696  0.0030402837598176857
111   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__010.smt2.json  -0.0029476787030213725  0.0031582271818085816  0.0031582271818085816
112   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__011.smt2.json  -0.0033941947565543362  0.003277153558052359  0.003277153558052359
113   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__008.smt2.json  0.0034587116299178433  0.0034587116299178433  0.0034587116299178433
114   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__003.smt2.json  -0.0006540222367560355  0.0034881185960322636  0.0034881185960322636
115   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__014.smt2.slack.smt2.json  0.0036108751062021716  -0.266142735768904  0.0036108751062021716
116   QF_ALIA/qlock2/qlock.induction.18.smt2.json  0.003643099722136462  -0.0003396109910466193  0.003643099722136462
117   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__018.smt2.slack.smt2.json  0.00392288724501233  -0.25863035193902706  0.00392288724501233
118   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__009.smt2.json  0.003937007874015741  -0.05155605549306341  0.003937007874015741
119   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__015.smt2.json  0.004241031984449584  -0.18183424633327439  0.004241031984449584
120   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__009.smt2.slack.smt2.json  0.004255965952272289  -0.1752545979632163  0.004255965952272289
121   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__004.smt2.json  0.00428449014567267  -0.09657240788346189  0.00428449014567267
122   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__008.smt2.slack.smt2.json  0.004362155874369944  -0.18766963939511438  0.004362155874369944
123   QF_ALIA/qlock2/qlock.base.15.smt2.json  0.0044027003228646906  0.0040724977986498385  0.0044027003228646906
124   QF_LIA/pb2010/normalized-j3037_5-sat.smt2.json  0.004409444091868065  -0.005688581670983345  0.004409444091868065
125   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__014.smt2.slack.smt2.json  0.004801152276546317  -0.17140113627270548  0.004801152276546317
126   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__013.smt2.slack.smt2.json  0.0048509152060022265  -0.2319384257163184  0.0048509152060022265
127   QF_LIA/dillig/10-21.smt2.json  0.004863323830286759  0.0006708032869361391  0.004863323830286759
128   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__008.smt2.json  0.004874390701162357  0.0022497187851518996  0.004874390701162357
129   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__015.smt2.json  -0.007571585903083711  0.005093612334801767  0.005093612334801767
130   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__003.smt2.slack.smt2.json  0.005311928229947527  -0.21542820043675848  0.005311928229947527
131   QF_LIA/slacks/15-7.slack.smt2.json  0.005508044644151333  -0.191332077112625  0.005508044644151333
132   QF_NIA/20170427-VeryMax/ITS/From_T2__edn.t2__p20550_safety_0.smt2.json  0.0057908199516839565  -0.1064018757993463  0.0057908199516839565
133   QF_LIA/prime-cone/prime_cone_sat_15.smt2.json  0.006177924217462882  -0.20670304777594734  0.006177924217462882
134   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__003.smt2.json  0.006647349582410089  -0.0010226691665246035  0.006647349582410089
135   QF_LIA/prime-cone/prime_cone_sat_20.smt2.json  0.0068871378048024345  -0.21768939628963202  0.0068871378048024345
136   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__019.smt2.slack.smt2.json  0.0069083345713860655  -0.14202941613430398  0.0069083345713860655
137   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__010.smt2.slack.smt2.json  0.006977712976463324  -0.18829410539470937  0.006977712976463324
138   QF_LIA/prime-cone/prime_cone_sat_17.smt2.json  0.0072007945704354315  -0.21254759145836777  0.0072007945704354315
139   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__025.smt2.slack.smt2.json  0.007311795866597026  -0.19749309856002395  0.007311795866597026
140   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__016.smt2.slack.smt2.json  0.007793273174733439  -0.23655220907066676  0.007793273174733439
141   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__005.smt2.json  0.007862110674327183  0.004838221953432087  0.007862110674327183
142   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__024.smt2.slack.smt2.json  0.007950917172729  -0.26006385775996993  0.007950917172729
143   QF_LIA/convert/convert-jpg2gif-query-1140.smt2.json  0.008060459160340261  -0.02636513308332572  0.008060459160340261
144   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__010.smt2.json  0.008421939151489699  0.0031582271818085816  0.008421939151489699
145   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__005.smt2.json  0.008502289077828573  0.007957270547198525  0.008502289077828573
146   QF_LIA/pb2010/normalized-j3048_8-sat.smt2.json  -0.007305166149105601  0.008710983450755438  0.008710983450755438
147   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__006.smt2.json  0.008813160987074076  -0.034077555816686256  0.008813160987074076
148   QF_NIA/leipzig/term-mzEEAc.smt2.json  0.004083943229145608  0.008814847761918241  0.008814847761918241
149   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__008.smt2.json  0.00885225885225882  0.00885225885225882  0.00885225885225882
150   QF_LIA/slacks/40-14.slack.smt2.json  0.008970156977747168  -0.20792363866367658  0.008970156977747168
151   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__004.smt2.slack.smt2.json  0.008990362848457445  -0.2078778862945475  0.008990362848457445
152   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9900_2400_100.smt2.json  0.009354990084921508  0.00030275048818516337  0.009354990084921508
153   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__002.smt2.json  0  0.009374208259437578  0.009374208259437578
154   QF_LIA/prime-cone/prime_cone_sat_19.smt2.json  0.009382648898558554  -0.21678678270329071  0.009382648898558554
155   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__018.smt2.slack.smt2.json  0.009487319832147456  -0.24156175880313807  0.009487319832147456
156   QF_NIA/AProVE/aproveSMT3427371880927870240.smt2.json  0.009627673170316098  -0.0705177359347931  0.009627673170316098
157   QF_LIA/slacks/45-14.slack.smt2.json  0.009685850458668654  -0.23420283913288575  0.009685850458668654
158   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__005.smt2.json  0.00969864911673013  -0.031174229303775558  0.00969864911673013
159   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__014.smt2.slack.smt2.json  0.009816811289332983  -0.23262336751687263  0.009816811289332983
160   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__003.smt2.json  0.010313447927199237  0.003437815975733116  0.010313447927199237
161   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__002.smt2.json  0.010717896865520715  0.007886754297269927  0.010717896865520715
162   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__001.smt2.json  0.010717896865520715  0.0022244691607683498  0.010717896865520715
163   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__006.smt2.json  0.011636363636363667  0.01090909090909098  0.011636363636363667
164   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__028.smt2.json  0.01165189950236678  -0.2991867945138973  0.01165189950236678
165   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__015.smt2.json  0.012335746849021167  -0.16733708769107003  0.012335746849021167
166   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__016.smt2.slack.smt2.json  0.01278676194057915  -0.2886423467468973  0.01278676194057915
167   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9240_2400_100.smt2.json  0.013048546040780484  0.0032091551747627234  0.013048546040780484
168   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__007.smt2.slack.smt2.json  0.01344636071324179  -0.17363344051446944  0.01344636071324179
169   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__006.smt2.json  -0.002412097597179641  0.01363762872251606  0.01363762872251606
170   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9820_2400_100.smt2.json  0.013820559785652664  0.002770166966894236  0.013820559785652664
171   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8820_2400_100.smt2.json  0.014093035225019299  0.005010520579464425  0.014093035225019299
172   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__018.smt2.slack.smt2.json  0.014506769825918808  -0.30060302651041076  0.014506769825918808
173   QF_LIA/pb2010/normalized-j6022_1-sat.smt2.json  0.015306527083829007  -0.02269191669619935  0.015306527083829007
174   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__009.smt2.slack.smt2.json  0.015895351261204893  -0.21122576610381494  0.015895351261204893
175   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__028.smt2.slack.smt2.json  0.01602779645819319  -0.17395202869311815  0.01602779645819319
176   QF_LIA/pb2010/normalized-j3031_7-sat.smt2.json  0.01604898595765647  0.012514387859839271  0.01604898595765647
177   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__010.smt2.json  0.01646706586826341  -0.04850299401197611  0.01646706586826341
178   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__006.smt2.json  0.005970644332034203  0.017165602454598194  0.017165602454598194
179   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8220_2400_100.smt2.json  0.017271915350963507  0.010217828976249219  0.017271915350963507
180   QF_NIA/AProVE/aproveSMT8401941531732951003.smt2.json  0.017481723652545064  -0.06229850610725151  0.017481723652545064
181   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__023.smt2.slack.smt2.json  0.01758923952405589  -0.27499815239080627  0.01758923952405589
182   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__012.smt2.json  0.011563876651982441  0.017621145374449365  0.017621145374449365
183   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__017.smt2.slack.smt2.json  0.017687731146486585  -0.22640295867502808  0.017687731146486585
184   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__015.smt2.slack.smt2.json  0.01784308580425087  -0.20309630018367875  0.01784308580425087
185   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8500_2400_100.smt2.json  0.017907691376152335  0.005419233738514398  0.017907691376152335
186   QF_NIA/leipzig/term-eBQlfQ.smt2.json  0.009406073636119318  0.018005912389142703  0.018005912389142703
187   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8600_2400_100.smt2.json  0.01814989176670047  0.010883880050256575  0.01814989176670047
188   QF_LIA/pb2010/normalized-j308_6-sat.smt2.json  -0.034799467942957546  0.018531150092625473  0.018531150092625473
189   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8440_2400_100.smt2.json  0.01855860492575044  0.009112789694373374  0.01855860492575044
190   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9500_2400_100.smt2.json  0.019164105902120768  0.009430677706967802  0.019164105902120768
191   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juHashMapCreate.jar-obl-10__p5219_safety_0.smt2.json  0.019398509125182074  0.017513494987576046  0.019398509125182074
192   QF_LIA/dillig/25-9.smt2.json  -0.004727103094386509  0.020059088788679902  0.020059088788679902
193   QF_LIA/pb2010/normalized-j6040_1-sat.smt2.json  0.008302515226150869  0.021095626014934876  0.021095626014934876
194   QF_NIA/leipzig/term-uI6QEr.smt2.json  -0.011393135275454283  0.021488318430920098  0.021488318430920098
195   QF_LIA/slacks/15-13.slack.smt2.json  0.022727272727272818  -0.1893048128342245  0.022727272727272818
196   QF_LIA/dillig/40-10.smt2.json  0.01662230109435081  0.023937691018436347  0.023937691018436347
197   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__014.smt2.slack.smt2.json  0.0241136600625651  -0.3103493222106361  0.0241136600625651
198   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__005.smt2.json  0.02419024190241903  -0.0020500205002050853  0.02419024190241903
199   QF_LIA/bofill-scheduling/SMT_random_LIA/ex17800_2600_100.smt2.json  0.02420703561769512  -0.002714093215722635  0.02420703561769512
200   QF_LIA/bofill-scheduling/SMT_real_LIA/ex6220_2400_100.smt2.json  0.02437141429890556  0.011262318160488033  0.02437141429890556
201   QF_LIA/pb2010/normalized-j3024_4-sat.smt2.json  -0.02486284634180075  0.024449244913953783  0.024449244913953783
202   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5440_2400_100.smt2.json  0.024674164787090724  0.018967318084800414  0.024674164787090724
203   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__016.smt2.slack.smt2.json  0.024749323571542248  -0.28823810281712564  0.024749323571542248
204   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__005.smt2.slack.smt2.json  0.02479464557347122  -0.15546090660176448  0.02479464557347122
205   QF_LIA/bofill-scheduling/SMT_random_LIA/ex18000_2600_100.smt2.json  0.024837775590363056  0.005944246409082657  0.024837775590363056
206   QF_LIA/bofill-scheduling/SMT_real_LIA/ex6120_2400_100.smt2.json  0.024992052799685138  0.012337082393545362  0.024992052799685138
207   QF_LIA/convert/convert-jpg2gif-query-1145.smt2.json  0.025169596491028734  0.0016022181062009255  0.025169596491028734
208   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__017.smt2.slack.smt2.json  0.025395033860045158  -0.26424943566591425  0.025395033860045158
209   QF_NIA/AProVE/aproveSMT4790304217385820014.smt2.json  0.025650506077552343  0.01820954845865877  0.025650506077552343
210   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__015.smt2.slack.smt2.json  0.025764192139738018  -0.18384279475982535  0.025764192139738018
211   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21200_2600_100.smt2.json  0.02577432888311243  0.0038991198310381475  0.02577432888311243
212   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__004.smt2.slack.smt2.json  0.025945870340583266  -0.19938457234771656  0.025945870340583266
213   QF_LIA/bofill-scheduling/SMT_random_LIA/ex16300_2600_100.smt2.json  0.026185265531971813  0.007071933026882901  0.026185265531971813
214   QF_LIA/bofill-scheduling/SMT_random_LIA/ex26100_2600_100.smt2.json  0.026586645514578705  0.006097153069123368  0.026586645514578705
215   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5680_2400_100.smt2.json  0.026959930972888693  0.019148968377711517  0.026959930972888693
216   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__013.smt2.slack.smt2.json  0.027554535017221604  -0.1449483352468427  0.027554535017221604
217   QF_LIA/slacks/35-25.slack.smt2.json  0.0275800213016425  -0.11581366668535231  0.0275800213016425
218   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__013.smt2.slack.smt2.json  0.02788487402492601  -0.18990406168743845  0.02788487402492601
219   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__011.smt2.slack.smt2.json  0.027946295375435137  -0.22038786673296867  0.027946295375435137
220   QF_NIA/leipzig/term-rIVs0x.smt2.json  0.027952784415960608  0.017090303425302336  0.027952784415960608
221   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__018.smt2.slack.smt2.json  0.028134556574923586  -0.16656472986748216  0.028134556574923586
222   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__012.smt2.slack.smt2.json  0.028535980148883366  -0.13523573200992556  0.028535980148883366
223   QF_NIA/leipzig/term-qAUj8f.smt2.json  0.010135913384012901  0.028795208477309375  0.028795208477309375
224   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__020.smt2.slack.smt2.json  0.028945700401436736  -0.180646524403127  0.028945700401436736
225   QF_LIA/pb2010/normalized-j6035_10-sat.smt2.json  0.02727809572789615  0.02925669450471067  0.02925669450471067
226   QF_LIA/pb2010/normalized-j3027_8-sat.smt2.json  0.013822667115954632  0.02984671074800392  0.02984671074800392
227   QF_NIA/leipzig/term-OWehGq.smt2.json  0.010966836287067905  0.03009299877171434  0.03009299877171434
228   QF_LIA/bofill-scheduling/SMT_random_LIA/ex24600_2600_100.smt2.json  0.030648228671910097  0.008237846309693334  0.030648228671910097
229   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__010.smt2.slack.smt2.json  0.030732860520094607  -0.149986866298923  0.030732860520094607
230   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__003.smt2.slack.smt2.json  0.031176272328951704  -0.14020896528479954  0.031176272328951704
231   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21900_2600_100.smt2.json  0.03131719530958821  0.014908399353969357  0.03131719530958821
232   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28300_2600_100.smt2.json  0.031575225298406895  0.009289079597473215  0.031575225298406895
233   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__013.smt2.slack.smt2.json  0.03184779236893809  -0.13928239065246617  0.03184779236893809
234   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21300_2600_100.smt2.json  0.03209128527604431  0.01210829614197384  0.03209128527604431
235   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__033.smt2.slack.smt2.json  0.032160473528444644  -0.02058533377178562  0.032160473528444644
236   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5460_2400_100.smt2.json  0.03218237689408274  0.02649066771620169  0.03218237689408274
237   QF_LIA/bofill-scheduling/SMT_random_LIA/ex27000_2600_100.smt2.json  0.03252133525740879  0.011095289519204118  0.03252133525740879
238   QF_NIA/leipzig/term-4UoYtH.smt2.json  -0.02817638266068759  0.03258594917787743  0.03258594917787743
239   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__006.smt2.slack.smt2.json  0.033090759302485284  -0.15735273925580118  0.033090759302485284
240   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__024.smt2.json  -0.007328784432650948  0.03310588829921657  0.03310588829921657
241   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28200_2600_100.smt2.json  0.033218971893844554  0.013379332753562248  0.033218971893844554
242   QF_LIA/bofill-scheduling/SMT_random_LIA/ex25700_2600_100.smt2.json  0.033285868557612355  0.007779126329571187  0.033285868557612355
243   QF_NIA/leipzig/term-Yi0Ihn.smt2.json  0.008941298432033173  0.033303097058442394  0.033303097058442394
244   QF_NIA/leipzig/term-4Th0Gp.smt2.json  0.0017922585132279373  0.03549741861273842  0.03549741861273842
245   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__008.smt2.slack.smt2.json  0.03779851336390949  -0.14407717855448365  0.03779851336390949
246   QF_LIA/bofill-scheduling/SMT_random_LIA/ex18900_2600_100.smt2.json  0.03816932501266257  0.018950869178795668  0.03816932501266257
247   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5480_2400_100.smt2.json  0.03819197408455821  0.030365873964971757  0.03819197408455821
248   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__018.smt2.json  -0.011838989739542227  0.03957605141504117  0.03957605141504117
249   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28500_2600_100.smt2.json  0.04006154493066638  0.01957205248521106  0.04006154493066638
250   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__032.smt2.slack.smt2.json  0.04024049614164654  0.011693414761160814  0.04024049614164654
251   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__009.smt2.slack.smt2.json  0.04051012753188299  -0.14878719679919983  0.04051012753188299
252   QF_LIA/bofill-scheduling/SMT_random_LIA/ex14600_2600_100.smt2.json  0.04107455155343612  0.021378262406941975  0.04107455155343612
253   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__006.smt2.slack.smt2.json  0.041095890410958846  -0.12298987492555091  0.041095890410958846
254   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__010.smt2.json  0.04395604395604402  0.04395604395604402  0.04395604395604402
255   QF_NIA/AProVE/aproveSMT4189237124064464642.smt2.json  0.04693422050029478  -0.008506695864566663  0.04693422050029478
256   QF_LIA/pb2010/normalized-j6018_3-sat.smt2.json  0.03693130951115873  0.04737480062867172  0.04737480062867172
257   QF_NIA/20170427-VeryMax/ITS/From_T2__s1.t2__p19508_safety_0.smt2.json  0.047585188918690256  0.019044876064298964  0.047585188918690256
258   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__019.smt2.slack.smt2.json  0.04809820889514993  -0.28697927148319585  0.04809820889514993
259   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__017.smt2.slack.smt2.json  0.048732431367397855  -0.13752791278076976  0.048732431367397855
260   QF_NIA/leipzig/term-Aon9bM.smt2.json  0.03447894795004973  0.04928721405680185  0.04928721405680185
261   QF_LIA/pb2010/normalized-j6015_4-sat.smt2.json  0.04943988040792244  -0.022990123039447634  0.04943988040792244
262   QF_LIA/slacks/15-5.slack.smt2.json  0.0498935199269851  -0.12351688469729238  0.0498935199269851
263   QF_LIA/pb2010/normalized-j6048_4-sat.smt2.json  0.03596689447383892  0.05223949147560259  0.05223949147560259
264   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__017.smt2.json  0.05352738036507154  -0.05994079921065609  0.05352738036507154
265   QF_NIA/20170427-VeryMax/ITS/From_T2__s1-striped.t2_fixed__p10585_safety_0.smt2.json  0.05444136691647137  -0.0026308232438791643  0.05444136691647137
266   QF_NIA/20170427-VeryMax/ITS/From_T2__s1.t2__p18536_safety_0.smt2.json  0.058669070387208005  -0.1454479542248001  0.058669070387208005
267   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__022.smt2.slack.smt2.json  0.059566920404996004  -0.20198063705564995  0.059566920404996004
268   QF_NIA/20170427-VeryMax/ITS/From_T2__edn.t2__p21006_safety_0.smt2.json  0.060533688513296297  -0.09709272952739631  0.060533688513296297
269   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__026.smt2.slack.smt2.json  0.06096184240234814  -0.14675999096861592  0.06096184240234814
270   QF_NIA/AProVE/aproveSMT6150417374100282586.smt2.json  0.061889973380656604  -0.0065439219165927265  0.061889973380656604
271   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__019.smt2.slack.smt2.json  0.06260312530330969  -0.20969620498883823  0.06260312530330969
272   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__018.smt2.slack.smt2.json  0.06399850732344436  -0.17450321858382312  0.06399850732344436
273   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__021.smt2.slack.smt2.json  0.06475386779184245  -0.18874824191279888  0.06475386779184245
274   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__026.smt2.slack.smt2.json  0.0664975218314845  -0.307764928015105  0.0664975218314845
275   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Gothenburg_v2_true-termination.c__p26879_terminationG_0.smt2.json  0.0681038275406951  -0.07118345798504178  0.0681038275406951
276   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__035.smt2.slack.smt2.json  0.06822318955282947  -0.14254056193114362  0.06822318955282947
277   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__020.smt2.json  -0.21016848950635525  0.06995763129372357  0.06995763129372357
278   QF_NIA/leipzig/term-3qaBfW.smt2.json  0.07241379310344827  -0.022167487684729065  0.07241379310344827
279   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__007.smt2.json  -0.004648024589549493  0.07759202339005922  0.07759202339005922
280   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__030.smt2.slack.smt2.json  0.08009655475093269  -0.10335747202106649  0.08009655475093269
281   QF_NIA/20170427-VeryMax/ITS/From_T2__ex36.t2__p26259_safety_0.smt2.json  0.08059936908517346  -0.22497371188222925  0.08059936908517346
282   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__014.smt2.slack.smt2.json  0.08102564102564103  -0.2417948717948718  0.08102564102564103
283   QF_LIA/slacks/10-13.slack.smt2.json  0.08279337652987762  -0.07271418286537079  0.08279337652987762
284   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__016.smt2.slack.smt2.json  0.08344615384615384  -0.29723076923076924  0.08344615384615384
285   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__003.smt2.slack.smt2.json  0.08351331893448521  -0.06983441324694029  0.08351331893448521
286   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juHashMapCreateContainsValue.jar-obl-11__p32004_safety_0.smt2.json  0.0842786635313574  0.016964262642445535  0.0842786635313574
287   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__003.smt2.slack.smt2.json  0.08435207823960877  -0.04115729421352887  0.08435207823960877
288   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAll.jar-obl-11__p9414_terminationG_0.smt2.json  0.08496443385959654  0.06441861320967987  0.08496443385959654
289   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__012.smt2.slack.smt2.json  0.08746276739777958  -0.19776153082408154  0.08746276739777958
290   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__023.smt2.slack.smt2.json  0.08748241912798871  -0.14514767932489453  0.08748241912798871
291   QF_NIA/AProVE/aproveSMT2815106190061554619.smt2.json  0.08934072704867535  -0.057917436845348114  0.08934072704867535
292   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__010.smt2.slack.smt2.json  0.08961160505381371  -0.10583372328809859  0.08961160505381371
293   QF_NIA/AProVE/aproveSMT8602733931420799191.smt2.json  0.09010503040353779  -0.2045328911000553  0.09010503040353779
294   QF_NIA/leipzig/term-4LNX6G.smt2.json  0.021509581540868204  0.09249120062573327  0.09249120062573327
295   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__020.smt2.slack.smt2.json  0.09258188824662816  -0.17832369942196535  0.09258188824662816
296   QF_NIA/AProVE/aproveSMT1364093870217899063.smt2.json  0.09298892988929885  -0.06789667896678975  0.09298892988929885
297   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__021.smt2.slack.smt2.json  0.0938476327805815  -0.2309540975726989  0.0938476327805815
298   QF_LIA/convert/convert-jpg2gif-query-1146.smt2.json  0.09763021336028255  0.0564910806545017  0.09763021336028255
299   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__018.smt2.slack.smt2.json  0.09972131346177138  -0.11632133769538355  0.09972131346177138
300   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__028.smt2.slack.smt2.json  0.10004298302170644  -0.1318504190844616  0.10004298302170644
301   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Singapore_true-termination.c__p27352_terminationG_0.smt2.json  0.10265346534653469  0.07794059405940595  0.10265346534653469
302   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__017.smt2.slack.smt2.json  0.10285045734950016  -0.11284833014252282  0.10285045734950016
303   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23765_edge_closing_0.smt2.json  0.10544777412090767  -0.10447341070500606  0.10544777412090767
304   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAllAt.jar-obl-17__p8535_safety_0.smt2.json  0.10825811806203964  -0.00788463533561573  0.10825811806203964
305   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__034.smt2.slack.smt2.json  0.10848886832227878  -0.10123913825903641  0.10848886832227878
306   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__034.smt2.slack.smt2.json  0.11471141327932877  0.003134191619653781  0.11471141327932877
307   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__016.smt2.json  -0.5584915565666287  0.11558316563128879  0.11558316563128879
308   QF_NIA/AProVE/aproveSMT3020861691615213415.smt2.json  0.11787365177195686  -0.014637904468412954  0.11787365177195686
309   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__030.smt2.slack.smt2.json  0.12193658954584408  -0.15492716366752357  0.12193658954584408
310   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__023.smt2.slack.smt2.json  0.12361444552280743  -0.08944169178117173  0.12361444552280743
311   QF_NIA/leipzig/term-4d0iwO.smt2.json  -0.0867687475461327  0.1257688784190551  0.1257688784190551
312   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23336_edge_closing_0.smt2.json  0.1274515475846109  -0.11648828463986116  0.1274515475846109
313   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAllAt.jar-obl-17__p7837_safety_0.smt2.json  0.13174338213191605  -0.010130662522304726  0.13174338213191605
314   QF_NIA/AProVE/aproveSMT4320561846839987710.smt2.json  0.13259195893926434  0.04790419161676651  0.13259195893926434
315   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__svcomp_ex3a.c__p26008_terminationG_0.smt2.json  0.1375609756097561  0.07405342624854819  0.1375609756097561
316   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__022.smt2.slack.smt2.json  0.13811747358073234  -0.16746129270090937  0.13811747358073234
317   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__svcomp_ex2.c__p25806_terminationG_0.smt2.json  0.12539712872942693  0.13884575878460692  0.13884575878460692
318   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__TriTas.jar-obl-12__p13043_edge_closing_0.smt2.json  0.14041177168624658  -0.005547644476088798  0.14041177168624658
319   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23628_edge_closing_0.smt2.json  0.14535587964533167  0.02458936964000194  0.14535587964533167
320   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__007.smt2.json  0.09871045551535396  0.14611745059838577  0.14611745059838577
321   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__ChenFlurMukhopadhyay-SAS2012-Ex3.04_true-termination.c__p21822_terminationG_0.smt2.json  0.15186189889025897  -0.019827373612823718  0.15186189889025897
322   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__035.smt2.slack.smt2.json  0.1547128722245893  -0.060739478293802995  0.1547128722245893
323   QF_LIA/slacks/45-24.slack.smt2.json  0.1570397974296498  -0.04572165687258134  0.1570397974296498
324   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__015.smt2.slack.smt2.json  0.16311777076761308  -0.07321240799158779  0.16311777076761308
325   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__AlternDivWidening.c__p20639_terminationG_0.smt2.json  0.14362103242613283  0.16352459952926118  0.16352459952926118
326   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__025.smt2.slack.smt2.json  0.166107105509384  -0.10165666795090544  0.166107105509384
327   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__012.smt2.json  -0.5624192506459949  0.16747416020671835  0.16747416020671835
328   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__CookSeeZuleger-TACAS2013-Fig8b_true-termination.c__p22418_terminationG_0.smt2.json  0.1808430886338735  -0.1471080099186898  0.1808430886338735
329   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__021.smt2.slack.smt2.json  0.19285531588370702  -0.05183732628527582  0.19285531588370702
330   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__033.smt2.slack.smt2.json  0.19366583322366976  0.006755274816861889  0.19366583322366976
331   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23722_edge_closing_0.smt2.json  0.19622746325943136  -0.019519216201201978  0.19622746325943136
332   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__022.smt2.slack.smt2.json  0.19742933391427475  -0.05484450737977237  0.19742933391427475
333   QF_NIA/20170427-VeryMax/ITS/From_T2__s1-striped.t2_fixed__p10798_safety_0.smt2.json  0.20441757452412307  0.1328863881240273  0.20441757452412307
334   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__025.smt2.slack.smt2.json  0.20963719354383314  -0.03581007952566945  0.20963719354383314
335   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__011.smt2.slack.smt2.json  0.21275185577942735  0.011399787910922554  0.21275185577942735
336   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__024.smt2.slack.smt2.json  0.21848700423118061  -0.012414562700516107  0.21848700423118061
337   QF_LIA/prime-cone/prime_cone_sat_2.smt2.json  -0.027184466019417486  0.2203883495145631  0.2203883495145631
338   QF_NIA/20170427-VeryMax/ITS/From_T2__consts4nt.t2_fixed__p18253_terminationG_0.smt2.json  0.17727743271221535  0.22627674258109043  0.22627674258109043
339   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Benghazi_nondet_true-termination.c__p26679_terminationG_0.smt2.json  0.22761523670945277  -0.08818791248765784  0.22761523670945277
340   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__027.smt2.slack.smt2.json  0.2289643234926435  0.014232137705548598  0.2289643234926435
341   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__012.smt2.json  0.08214576547231267  0.23096498371335505  0.23096498371335505
342   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__022.smt2.slack.smt2.json  0.23385260902557692  -0.037093246440208893  0.23385260902557692
343   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__LeikeHeizmann-WST2014-Ex5_false-termination.c__p24038_terminationG_0.smt2.json  0.23709952436507226  0.051063447904514  0.23709952436507226
344   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__027.smt2.slack.smt2.json  0.237368706990221  0.01652480985150312  0.237368706990221
345   QF_LIA/slacks/45-26.slack.smt2.json  0.24679712179712177  -0.0014478764478764727  0.24679712179712177
346   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__012.smt2.json  0.036165730337078705  0.2517556179775281  0.2517556179775281
347   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__018.smt2.json  -0.37479448137822574  0.2634212595610837  0.2634212595610837
348   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__030.smt2.slack.smt2.json  0.26847940865892295  0.031195001759943664  0.26847940865892295
349   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__021.smt2.json  -0.29998602766522287  0.2738577616319687  0.2738577616319687
350   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__016.smt2.json  -0.4900214229338144  0.2753410756567821  0.2753410756567821
351   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__021.smt2.slack.smt2.json  0.27992464274226897  0.03455405964251257  0.27992464274226897
352   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__021.smt2.json  -0.45398128699637197  0.2887149131181974  0.2887149131181974
353   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__015.smt2.json  0.17322892271662765  0.29091042154566743  0.29091042154566743
354   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__011.smt2.json  -0.367461943793911  0.3029859484777518  0.3029859484777518
355   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__032.smt2.json  -0.20215359609914668  0.3037383177570093  0.3037383177570093
356   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__024.smt2.json  -0.3467478790515554  0.3050902762671307  0.3050902762671307
357   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__029.smt2.json  -0.37830452899788236  0.305963522098504  0.305963522098504
358   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__019.smt2.json  -0.45585748111399255  0.30781373322809785  0.30781373322809785
359   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__025.smt2.json  -0.4272351533608876  0.31357407004568194  0.31357407004568194
360   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__027.smt2.json  -0.46032040003704044  0.31456616353366057  0.31456616353366057
361   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__020.smt2.json  -0.30824219029237254  0.3146758167131317  0.3146758167131317
362   QF_LIA/slacks/20-19.slack.smt2.json  0.3180642777983007  0.07268193572220166  0.3180642777983007
363   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__019.smt2.json  0.0873217254352962  0.3252253040510981  0.3252253040510981
364   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__018.smt2.slack.smt2.json  0.32621600919188054  0.003542703944848735  0.32621600919188054
365   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__024.smt2.slack.smt2.json  0.3292200113116356  0.07918144891768214  0.3292200113116356
366   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__017.smt2.json  -0.35077434596202645  0.33379998250065623  0.33379998250065623
367   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__017.smt2.json  -0.3133890914289799  0.3376224176138395  0.3376224176138395
368   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__020.smt2.json  -0.26681878983397594  0.34581792430561015  0.34581792430561015
369   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__PlusSwap.c__p25382_terminationG_0.smt2.json  0.372901616340107  0.29156488747986065  0.372901616340107
370   QF_NIA/AProVE/aproveSMT7033970933718248254.smt2.json  0.37743589743589745  0.3687179487179487  0.37743589743589745
371   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__015.smt2.json  0.11199935400516797  0.37879521963824286  0.37879521963824286
372   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__015.smt2.json  -0.2931596091205212  0.3907776872964169  0.3907776872964169
373   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__017.smt2.json  -0.3713666371071041  0.39944822149965514  0.39944822149965514
374   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__019.smt2.json  -0.35016186892991513  0.41289701636188647  0.41289701636188647
375   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__035.smt2.json  -0.16355140186915887  0.417208451848842  0.417208451848842
376   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__015.smt2.json  -0.28125  0.4281340057636887  0.4281340057636887
377   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__029.smt2.json  -0.19193192562243933  0.43218825506880976  0.43218825506880976
378   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__022.smt2.json  -0.27675684873234646  0.4430832057172026  0.4430832057172026
379   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__033.smt2.json  -0.3289227479283614  0.4452018176958033  0.4452018176958033
380   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__028.smt2.slack.smt2.json  0.45111521046453124  0.21759181619989937  0.45111521046453124
381   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__034.smt2.json  -0.2696579947383806  0.4619994153756212  0.4619994153756212
382   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__030.smt2.json  -0.30739804631463896  0.46949928273789193  0.46949928273789193
383   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__026.smt2.json  0.07626851560037817  0.48839163777707745  0.48839163777707745
384   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__035.smt2.json  -0.2101761956130888  0.4976627112549442  0.4976627112549442
385   QF_LIA/slacks/45-34.slack.smt2.json  0.49921279945534225  0.2713076039317476  0.49921279945534225
386   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__022.smt2.json  -0.24832919610464005  0.5019094901661256  0.5019094901661256
387   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__032.smt2.json  -0.25211926337328266  0.5325928091201404  0.5325928091201404
388   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__016.smt2.json  -0.2316484382697803  0.5415311853384569  0.5415311853384569
389   QF_LIA/dillig/40-25.smt2.json  -0.330113019771843  0.543156613112411  0.543156613112411
390   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__035.smt2.json  -0.20130603031280234  0.5516768784263141  0.5516768784263141
391   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__026.smt2.json  -0.22725391174766124  0.5517012997764715  0.5517012997764715
392   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__035.smt2.json  -0.215210355987055  0.5667026249550521  0.5667026249550521
393   QF_LIA/dillig/40-17.smt2.json  -0.21064462223273833  0.6141287469868828  0.6141287469868828
394   QF_NIA/AProVE/aproveSMT6912315385811716693.smt2.json  0.6486309668039738  0.6465471286648898  0.6486309668039738
395   QF_LIA/dillig/30-12.smt2.json  -0.1582437275985663  0.6887992831541219  0.6887992831541219
396   QF_LIA/dillig/40-35.smt2.json  -0.21073179195766278  0.7099726716696309  0.7099726716696309
397   QF_LIA/dillig/35-11.smt2.json  -0.09010258358662615  0.7101633738601824  0.7101633738601824
398   QF_LIA/dillig/25-26.smt2.json  -0.1855413244053412  0.7258340794954646  0.7258340794954646
399   QF_LIA/dillig/30-28.smt2.json  -0.12116630325794592  0.7657525743661568  0.7657525743661568
400   QF_LIA/dillig/30-23.smt2.json  -0.1002774122417043  0.7903581463171746  0.7903581463171746


==> data/cactus-plot-num-samples/sorted-by-MeGA.dat.txt <==
n   fn  MeGA  MeGAb  max
0   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__030.smt2.json  0.0000026932381542969605  1.5287277614275778  1.5287277614275778
1   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__032.smt2.json  0.000002874632945305796  0.07457660250006827  0.07457660250006827
2   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__034.smt2.json  0.0000028871715030398306  1.19118127900254  1.19118127900254
3   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__035.smt2.json  0.000003392294234032683  0.919825669999313  0.919825669999313
4   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__033.smt2.json  0.000003859145064298181  2.0373324045657544  2.0373324045657544
5   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__026.smt2.json  0.000004062337929643016  1.9613752909649542  1.9613752909649542
6   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__035.smt2.json  0.0000049543426361437875  1.674372733775302  1.674372733775302
7   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__032.smt2.json  0.000005138884784918401  2.6070333346608785  2.6070333346608785
8   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__026.smt2.json  0.000005416857667325041  1.6918884587753433  1.6918884587753433
9   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__017.smt2.json  0.000005496283481813141  2.119653404363637  2.119653404363637
10   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__019.smt2.json  0.000009198584797728869  2.4919374404247905  2.4919374404247905
11   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__016.smt2.json  0.000010246934031946525  2.4825878973462148  2.4825878973462148
12   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__016.smt2.json  0.000024072204577630602  2.34895970463405  2.34895970463405
13   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__017.smt2.json  0.0000299596714734775  1.6764233769699068  1.6764233769699068
14   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__025.smt2.json  0.000032957327984633644  2.2282742976613172  2.2282742976613172
15   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__027.smt2.json  0.00003397060056837061  3.2538941454854666  3.2538941454854666
16   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__029.smt2.json  0.000034963812454109994  1.7260679987879213  1.7260679987879213
17   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__012.smt2.json  0.00004656314128254847  2.1822697535812043  2.1822697535812043
18   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__016.smt2.json  0.0000908178215784563  2.1862141384900826  2.1862141384900826
19   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__018.smt2.json  0.00009144535092470937  1.5364838373517427  1.5364838373517427
20   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__029.smt2.json  0.00011736199574073757  2.5939715054854506  2.5939715054854506
21   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__019.smt2.json  0.00016120566686322814  1.278827719125011  1.278827719125011
22   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__022.smt2.json  0.00017291338942324684  1.6700807092276482  1.6700807092276482
23   QF_LIA/dillig/25-26.smt2.json  0.00023804918691324595  7.349666152546548  7.349666152546548
24   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__035.smt2.json  0.0003581167257435153  0.039933061281963105  0.039933061281963105
25   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__022.smt2.json  0.0015813006314033835  3.321031019180367  3.321031019180367
26   QF_LIA/dillig/30-12.smt2.json  0.002200349569906894  4.032441526636987  4.032441526636987
27   QF_LIA/dillig/40-35.smt2.json  0.00440337891933402  5.185524674716381  5.185524674716381
28   QF_NIA/leipzig/term-DtOD2C.smt2.json  0.00520892959358901  0.5331425300515169  0.5331425300515169
29   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__017.smt2.slack.smt2.json  0.0068165411983087554  0.028620535560826374  0.028620535560826374
30   QF_LIA/dillig/30-28.smt2.json  0.007551218161683278  7.721656976744186  7.721656976744186
31   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__015.smt2.json  0.010013064216150301  1.7790897963696264  1.7790897963696264
32   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__021.smt2.json  0.011494252873563218  41243.87356321839  41243.87356321839
33   QF_LIA/dillig/40-25.smt2.json  0.012179432357764086  5.081240216110093  5.081240216110093
34   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__012.smt2.json  0.016912183368072174  1.846164276236746  1.846164276236746
35   QF_LIA/dillig/30-23.smt2.json  0.01791434933850455  5.818626498064744  5.818626498064744
36   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__020.smt2.json  0.01930361193953761  4.672259182789121  4.672259182789121
37   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__012.smt2.json  0.019990781014710034  2.7765751800314398  2.7765751800314398
38   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__028.smt2.json  0.020110480292569417  0.0017615505912395861  0.020110480292569417
39   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__007.smt2.json  0.02191214455297002  1.5197351885792945  1.5197351885792945
40   QF_LIA/pb2010/normalized-j308_6-sat.smt2.json  0.047058823529411764  6.635294117647059  6.635294117647059
41   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__024.smt2.json  0.04841800248785425  3.3515648081428497  3.3515648081428497
42   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__006.smt2.json  0.09046229427068463  2.762070772186809  2.762070772186809
43   QF_LIA/pb2010/normalized-j3024_4-sat.smt2.json  0.09090909090909091  6.818181818181818  6.818181818181818
44   QF_NIA/leipzig/term-4d0iwO.smt2.json  0.1  18.2  18.2
45   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__019.smt2.json  0.1016848490548293  1.4692753691338287  1.4692753691338287
46   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__011.smt2.json  0.11323339362735173  1.3685275263667807  1.3685275263667807
47   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__015.smt2.json  0.1204738139221141  1.3573201539553565  1.3573201539553565
48   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__020.smt2.json  0.14425840322879233  1.9090664527450767  1.9090664527450767
49   QF_LIA/pb2010/normalized-j3048_8-sat.smt2.json  0.15384615384615385  15.538461538461538  15.538461538461538
50   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__015.smt2.json  0.15830130323608255  2.302139379869838  2.302139379869838
51   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__015.smt2.json  0.15901068114913058  2.5767187373279627  2.5767187373279627
52   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__017.smt2.json  0.15918673605610068  1.9144090904787303  1.9144090904787303
53   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__028.smt2.slack.smt2.json  0.18141652760128807  0.01713821312470975  0.18141652760128807
54   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__020.smt2.json  0.19516065397088117  2.3669598437244392  2.3669598437244392
55   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__021.smt2.json  0.19821876110085118  2.3573065925072565  2.3573065925072565
56   QF_LIA/dillig/35-11.smt2.json  0.22116367016582617  3.2561388853057824  3.2561388853057824
57   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__035.smt2.json  0.22748256052523594  3.030040350157297  3.030040350157297
58   QF_LIA/dillig/40-17.smt2.json  0.28398624326680255  3.7608768081550394  3.7608768081550394
59   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__035.smt2.slack.smt2.json  0.3985401331003195  4.0176384402195975  4.0176384402195975
60   QF_NIA/20170427-VeryMax/ITS/From_T2__s1-striped.t2_fixed__p10585_safety_0.smt2.json  0.669240713807512  4.474155643280929  4.474155643280929
61   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__004.smt2.json  0.7143612225620898  0.7165218190317105  0.7165218190317105
62   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__030.smt2.slack.smt2.json  0.7247298168993977  1.4172412243365708  1.4172412243365708
63   QF_LIA/pb2010/normalized-j6048_4-sat.smt2.json  0.7692307692307693  12.923076923076923  12.923076923076923
64   QF_NIA/20170427-VeryMax/ITS/From_T2__s1.t2__p19508_safety_0.smt2.json  0.7865621285690682  3.9714847643362345  3.9714847643362345
65   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__015.smt2.slack.smt2.json  0.7982966599710518  0.10400654004481029  0.7982966599710518
66   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__018.smt2.json  0.804779823824967  9.34624104528815  9.34624104528815
67   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__018.smt2.slack.smt2.json  0.8429961149333369  0.5750853516506369  0.8429961149333369
68   QF_NIA/AProVE/aproveSMT6912315385811716693.smt2.json  0.8791807462979612  0.881361151584669  0.881361151584669
69   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__018.smt2.slack.smt2.json  0.921481184650277  1.535924532043311  1.535924532043311
70   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__005.smt2.json  0.9518810688500723  0.9535171299755133  0.9535171299755133
71   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__017.smt2.json  1  1  1
72   QF_LIA/pb2010/normalized-1096.cudf.paranoid.smt2.json  1  1  1
73   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__AlternDivWidening.c__p20639_terminationG_0.smt2.json  1  25786.676470588234  25786.676470588234
74   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__009.smt2.json  1.0959401756944542  5.592496475390438  5.592496475390438
75   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__013.smt2.slack.smt2.json  1.1264990778912711  1.2703219913380823  1.2703219913380823
76   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__013.smt2.slack.smt2.json  1.1533966818091752  0.04881905250743416  1.1533966818091752
77   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__021.smt2.json  1.180835811699468  0.011927754146079442  1.180835811699468
78   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__011.smt2.slack.smt2.json  1.2260529964867977  1.242816803798839  1.242816803798839
79   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__008.smt2.slack.smt2.json  1.2279190307297945  1.229611414598886  1.229611414598886
80   QF_LIA/slacks/20-19.slack.smt2.json  1.2676747846051961  2.862744321847394  2.862744321847394
81   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__014.smt2.slack.smt2.json  1.2876396190472457  1.3687565028133322  1.3687565028133322
82   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__010.smt2.json  1.296263261349561  10.543122946846895  10.543122946846895
83   QF_LIA/pb2010/normalized-j3027_8-sat.smt2.json  1.3181818181818181  6.045454545454546  6.045454545454546
84   QF_NIA/20170427-VeryMax/ITS/From_T2__ex36.t2__p26259_safety_0.smt2.json  1.4110652179632213  26.788263046661932  26.788263046661932
85   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__CookSeeZuleger-TACAS2013-Fig8b_true-termination.c__p22418_terminationG_0.smt2.json  1.421404519057147  156.08276804450733  156.08276804450733
86   QF_LIA/pb2010/normalized-j6040_1-sat.smt2.json  1.4285714285714286  15.428571428571429  15.428571428571429
87   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__014.smt2.slack.smt2.json  1.4298528499797039  1.2882759713170417  1.4298528499797039
88   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__007.smt2.slack.smt2.json  1.4343988543828352  1.4346969899232616  1.4346969899232616
89   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__022.smt2.slack.smt2.json  1.4597003335509944  2.511383089494026  2.511383089494026
90   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__019.smt2.slack.smt2.json  1.487368821097741  1.4863098305195395  1.487368821097741
91   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__013.smt2.slack.smt2.json  1.4971024836744287  1.7106651168940674  1.7106651168940674
92   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__007.smt2.slack.smt2.json  1.517249092576169  1.519930450492428  1.519930450492428
93   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__015.smt2.slack.smt2.json  1.5337011189445031  1.5370356293714031  1.5370356293714031
94   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__008.smt2.json  1.5843692495327837  1.5924641844357654  1.5924641844357654
95   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9900_2400_100.smt2.json  1.598825831702544  2.025440313111546  2.025440313111546
96   QF_NIA/leipzig/term-3qaBfW.smt2.json  1.6111111111111112  456.6666666666667  456.6666666666667
97   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__024.smt2.slack.smt2.json  1.6606931562273368  5.076418947288064  5.076418947288064
98   QF_LIA/pb2010/normalized-j6035_10-sat.smt2.json  1.6666666666666667  13.666666666666666  13.666666666666666
99   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__026.smt2.slack.smt2.json  1.6758159452491133  8.519359383439973  8.519359383439973
100   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__014.smt2.slack.smt2.json  1.6954374979460285  1.7075681537821532  1.7075681537821532
101   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__010.smt2.slack.smt2.json  1.699023987028883  1.7076586815876902  1.7076586815876902
102   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__003.smt2.slack.smt2.json  1.714810043880955  1.7189661269961727  1.7189661269961727
103   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__010.smt2.slack.smt2.json  1.7550716222479104  1.7690625982175676  1.7690625982175676
104   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__016.smt2.slack.smt2.json  1.7998988448000963  2.093726497397792  2.093726497397792
105   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__034.smt2.slack.smt2.json  1.8263566779285727  12.977832496643698  12.977832496643698
106   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__010.smt2.json  1.8282234701107403  1.8276773329132132  1.8282234701107403
107   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__016.smt2.slack.smt2.json  1.8488017272595352  1.9362435631237684  1.9362435631237684
108   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__009.smt2.json  1.861216997909344  4.973884888250818  4.973884888250818
109   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__018.smt2.slack.smt2.json  1.8656682268994746  1.865799302839842  1.865799302839842
110   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__009.smt2.slack.smt2.json  1.8691390514365076  1.8875919843768876  1.8875919843768876
111   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__006.smt2.slack.smt2.json  1.8765385263495935  1.8826013193103308  1.8826013193103308
112   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__002.smt2.slack.smt2.json  1.8876417880942569  1.8974748415212197  1.8974748415212197
113   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__012.smt2.slack.smt2.json  1.933927708144938  1.9385542287723325  1.9385542287723325
114   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__015.smt2.slack.smt2.json  1.9430741753727956  1.9501483683888035  1.9501483683888035
115   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__016.smt2.slack.smt2.json  1.958247668843807  2.6668224858644574  2.6668224858644574
116   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8820_2400_100.smt2.json  1.9594594594594594  2.6283783783783785  2.6283783783783785
117   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__024.smt2.json  1.9677906253430422  49.66453218193128  49.66453218193128
118   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9820_2400_100.smt2.json  1.972027972027972  2.554778554778555  2.554778554778555
119   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__018.smt2.slack.smt2.json  1.9763771530711731  1.179305615739236  1.9763771530711731
120   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__021.smt2.slack.smt2.json  1.9860439238404268  8.030795955031365  8.030795955031365
121   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__013.smt2.slack.smt2.json  1.991521769896359  2.0334082638607764  2.0334082638607764
122   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__021.smt2.slack.smt2.json  2.001723381498166  2.054410298614317  2.054410298614317
123   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__008.smt2.slack.smt2.json  2.0137831472632985  2.0965782739645373  2.0965782739645373
124   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__005.smt2.json  2.018216600218915  1.9700246385702513  2.018216600218915
125   QF_NIA/AProVE/aproveSMT4189237124064464642.smt2.json  2.021057923253086  58.989387253532925  58.989387253532925
126   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__005.smt2.slack.smt2.json  2.1851727854233483  2.1759748348805212  2.1851727854233483
127   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__014.smt2.slack.smt2.json  2.198159203233237  1.8630582146139514  2.198159203233237
128   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9240_2400_100.smt2.json  2.285326086956522  3.0244565217391304  3.0244565217391304
129   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__020.smt2.slack.smt2.json  2.291904906275314  2.5214628819926386  2.5214628819926386
130   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__009.smt2.slack.smt2.json  2.311242183387105  2.3138412875924725  2.3138412875924725
131   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9500_2400_100.smt2.json  2.3232876712328765  2.958904109589041  2.958904109589041
132   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__011.smt2.slack.smt2.json  2.3271335999235045  2.5854224538881545  2.5854224538881545
133   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8600_2400_100.smt2.json  2.3629032258064515  3.0806451612903225  3.0806451612903225
134   QF_NIA/AProVE/aproveSMT7033970933718248254.smt2.json  2.367920124160617  2.3875961502788665  2.3875961502788665
135   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__004.smt2.slack.smt2.json  2.386048644028285  2.402241044370192  2.402241044370192
136   QF_LIA/slacks/45-34.slack.smt2.json  2.3900576210462328  7.729950656724719  7.729950656724719
137   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__010.smt2.json  2.3946499326681647  14.203594394576198  14.203594394576198
138   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__004.smt2.slack.smt2.json  2.458076186847865  2.452906393572992  2.458076186847865
139   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__003.smt2.json  2.5076949486397275  4.595197258069913  4.595197258069913
140   QF_LIA/slacks/15-7.slack.smt2.json  2.5561272128033057  2.5702420809106803  2.5702420809106803
141   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__005.smt2.slack.smt2.json  2.569138670565133  2.5725498284771375  2.5725498284771375
142   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__010.smt2.slack.smt2.json  2.5785695457199087  2.5846226245748856  2.5846226245748856
143   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__023.smt2.slack.smt2.json  2.611540721175815  5.071786168006548  5.071786168006548
144   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__004.smt2.slack.smt2.json  2.6605298892768676  2.6572246097830305  2.6605298892768676
145   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8440_2400_100.smt2.json  2.74294670846395  3.8150470219435735  3.8150470219435735
146   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__005.smt2.slack.smt2.json  2.904745543063764  2.9079596505063976  2.9079596505063976
147   QF_NIA/AProVE/aproveSMT2815106190061554619.smt2.json  2.9452903096202667  0.11739297411526516  2.9452903096202667
148   QF_NIA/20170427-VeryMax/ITS/From_T2__s1-striped.t2_fixed__p10798_safety_0.smt2.json  2.9542446758056866  73.78231215700445  73.78231215700445
149   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__010.smt2.json  2.9855964977704814  3.0915626907556057  3.0915626907556057
150   QF_NIA/AProVE/aproveSMT3020861691615213415.smt2.json  3.1644151399532454  3.15796348891575  3.1644151399532454
151   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__017.smt2.slack.smt2.json  3.1849804306493366  4.568294932242823  4.568294932242823
152   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__001.smt2.json  3.2099106652666607  3.2478646234196398  3.2478646234196398
153   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__006.smt2.json  3.214909854256609  3.41747042522011  3.41747042522011
154   QF_LIA/slacks/15-13.slack.smt2.json  3.255933635248115  3.2621681784945675  3.2621681784945675
155   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__004.smt2.json  3.2684666005167187  3.404691809887545  3.404691809887545
156   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__012.smt2.slack.smt2.json  3.3380601471196183  3.5353986075475907  3.5353986075475907
157   QF_NIA/AProVE/aproveSMT4790304217385820014.smt2.json  3.3636363636363638  1488.8181818181818  1488.8181818181818
158   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__006.smt2.slack.smt2.json  3.3831476451478295  3.4000195843008147  3.4000195843008147
159   QF_LIA/slacks/15-5.slack.smt2.json  3.467949976711072  3.4799274106411904  3.4799274106411904
160   QF_LIA/bofill-scheduling/SMT_random_LIA/ex24600_2600_100.smt2.json  3.519125683060109  4.748633879781421  4.748633879781421
161   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__014.smt2.slack.smt2.json  3.5808638369024357  3.714530913193255  3.714530913193255
162   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__003.smt2.json  3.6399174829448846  3.6794977458112834  3.6794977458112834
163   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__034.smt2.slack.smt2.json  3.6675576062797175  18.212292153166587  18.212292153166587
164   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8500_2400_100.smt2.json  3.75  5.033898305084746  5.033898305084746
165   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8220_2400_100.smt2.json  3.7896995708154506  5.4034334763948495  5.4034334763948495
166   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__014.smt2.slack.smt2.json  3.8411070943197765  4.546670828182638  4.546670828182638
167   QF_LIA/bofill-scheduling/SMT_random_LIA/ex27000_2600_100.smt2.json  3.895348837209302  5.77906976744186  5.77906976744186
168   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__025.smt2.slack.smt2.json  3.903621841000375  7.025790253280247  7.025790253280247
169   QF_LIA/bofill-scheduling/SMT_real_LIA/ex6220_2400_100.smt2.json  3.9597701149425286  6.982758620689655  6.982758620689655
170   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__004.smt2.json  4.159572936247204  4.314738441841793  4.314738441841793
171   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__015.smt2.json  4.167829325322473  1.3504302869353815  4.167829325322473
172   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__023.smt2.json  4.404071096155999  3.5433505309105087  4.404071096155999
173   QF_NIA/AProVE/aproveSMT4320561846839987710.smt2.json  4.719986645101938  4.693072321785137  4.719986645101938
174   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__013.smt2.json  4.7602159060462625  5.096213271411985  5.096213271411985
175   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__001.smt2.slack.smt2.json  4.793239973112256  4.810701321980731  4.810701321980731
176   QF_LIA/bofill-scheduling/SMT_random_LIA/ex17800_2600_100.smt2.json  4.803030303030303  6.704545454545454  6.704545454545454
177   QF_LIA/bofill-scheduling/SMT_real_LIA/ex6120_2400_100.smt2.json  4.8161764705882355  9.007352941176471  9.007352941176471
178   QF_LIA/pb2010/normalized-j6015_4-sat.smt2.json  5  0.16666666666666666  5
179   QF_LIA/bofill-scheduling/SMT_random_LIA/ex26100_2600_100.smt2.json  5.108527131782946  7.255813953488372  7.255813953488372
180   QF_LIA/pb2010/normalized-j6018_3-sat.smt2.json  5.2727272727272725  9.636363636363637  9.636363636363637
181   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28300_2600_100.smt2.json  5.301587301587301  7.285714285714286  7.285714285714286
182   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__008.smt2.json  5.320608472712717  6.465468451533469  6.465468451533469
183   QF_LIA/bofill-scheduling/SMT_random_LIA/ex25700_2600_100.smt2.json  5.717948717948718  8.316239316239317  8.316239316239317
184   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__007.smt2.json  5.793344177675902  5.808197329345083  5.808197329345083
185   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21300_2600_100.smt2.json  5.866071428571429  8.544642857142858  8.544642857142858
186   QF_LIA/pb2010/normalized-j3031_7-sat.smt2.json  5.888888888888889  9.416666666666666  9.416666666666666
187   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28500_2600_100.smt2.json  5.935779816513762  8.743119266055047  8.743119266055047
188   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAllAt.jar-obl-17__p8535_safety_0.smt2.json  5.966922622563497  55.54483165977555  55.54483165977555
189   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__009.smt2.json  6.035355460925879  6.13150255339029  6.13150255339029
190   QF_LIA/pb2010/normalized-j6022_1-sat.smt2.json  6.153846153846154  0.15384615384615385  6.153846153846154
191   QF_NIA/AProVE/aproveSMT1364093870217899063.smt2.json  6.234686855529445  6.340594533913834  6.340594533913834
192   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21900_2600_100.smt2.json  6.269230769230769  9.134615384615385  9.134615384615385
193   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21200_2600_100.smt2.json  6.346153846153846  9.01923076923077  9.01923076923077
194   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__002.smt2.json  6.407204427992842  6.46949694158789  6.46949694158789
195   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28200_2600_100.smt2.json  6.594059405940594  8.752475247524753  8.752475247524753
196   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5680_2400_100.smt2.json  6.625  17.208333333333332  17.208333333333332
197   QF_LIA/bofill-scheduling/SMT_random_LIA/ex18000_2600_100.smt2.json  6.75531914893617  10.03191489361702  10.03191489361702
198   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__015.smt2.json  7.050692886954714  7.023792032228469  7.050692886954714
199   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__008.smt2.json  7.181160704608774  7.286144351717851  7.286144351717851
200   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__010.smt2.json  7.216495513850921  9.395482452996966  9.395482452996966
201   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__023.smt2.json  7.218881647399334  4.151120623332961  7.218881647399334
202   QF_LIA/bofill-scheduling/SMT_random_LIA/ex14600_2600_100.smt2.json  7.488888888888889  20.044444444444444  20.044444444444444
203   QF_LIA/bofill-scheduling/SMT_random_LIA/ex16300_2600_100.smt2.json  7.586666666666667  12.226666666666667  12.226666666666667
204   QF_LIA/bofill-scheduling/SMT_random_LIA/ex18900_2600_100.smt2.json  8.407894736842104  11.631578947368421  11.631578947368421
205   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__010.smt2.json  9.274555862163334  9.325371160117676  9.325371160117676
206   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__005.smt2.json  9.469115694538031  9.899713724098609  9.899713724098609
207   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5480_2400_100.smt2.json  9.592592592592593  41.851851851851855  41.851851851851855
208   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__003.smt2.slack.smt2.json  9.837806762687766  9.846547567534154  9.846547567534154
209   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5440_2400_100.smt2.json  9.954545454545455  53.13636363636363  53.13636363636363
210   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5460_2400_100.smt2.json  10.333333333333334  40.51851851851852  40.51851851851852
211   QF_NIA/20170427-VeryMax/ITS/From_T2__edn.t2__p21006_safety_0.smt2.json  10.682628326996198  354.8959125475285  354.8959125475285
212   QF_LIA/prime-cone/prime_cone_sat_10.smt2.json  11.444376633866396  0.9077923552830868  11.444376633866396
213   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__006.smt2.json  11.487196226359526  13.495447383534009  13.495447383534009
214   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__PlusSwap.c__p25382_terminationG_0.smt2.json  11.645087585681646  1739.4333587204874  1739.4333587204874
215   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__004.smt2.json  12.012102516093922  13.744256803435626  13.744256803435626
216   QF_LIA/slacks/25-17.slack.smt2.json  12.22893685666001  16.70418651098479  16.70418651098479
217   QF_LIA/prime-cone/prime_cone_sat_8.smt2.json  13.000312402070223  1.2983147806081037  13.000312402070223
218   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__011.smt2.json  13.432929403863108  13.523985272143744  13.523985272143744
219   QF_LIA/prime-cone/prime_cone_sat_9.smt2.json  14.055493369253828  1.4586443965926124  14.055493369253828
220   QF_LIA/prime-cone/prime_cone_sat_13.smt2.json  14.503728266587055  1.1433125773020003  14.503728266587055
221   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__006.smt2.json  14.64853640667884  14.550488228926334  14.64853640667884
222   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__007.smt2.json  15.084201716601548  14.9853333818506  15.084201716601548
223   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__011.smt2.json  15.702578781272392  14.634537984236124  15.702578781272392
224   QF_LIA/prime-cone/prime_cone_sat_14.smt2.json  16.08075927085625  1.260582570282484  16.08075927085625
225   QF_LIA/prime-cone/prime_cone_sat_15.smt2.json  16.279585440607725  1.2424651247529501  16.279585440607725
226   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__011.smt2.json  17.23276217057101  50.383967789165446  50.383967789165446
227   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__004.smt2.json  17.3577494091973  35.43133685365054  35.43133685365054
228   QF_LIA/prime-cone/prime_cone_sat_7.smt2.json  17.555237602712175  1.6426776992472563  17.555237602712175
229   QF_LIA/prime-cone/prime_cone_sat_17.smt2.json  17.611902945392334  1.345889975493596  17.611902945392334
230   QF_LIA/pb2010/normalized-j3037_5-sat.smt2.json  17.666666666666668  0.2222222222222222  17.666666666666668
231   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__017.smt2.json  18.407393099021405  18.556396228265424  18.556396228265424
232   QF_LIA/prime-cone/prime_cone_sat_19.smt2.json  18.523403975754054  1.3848542373350208  18.523403975754054
233   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__004.smt2.json  18.63498908464779  21.24687913169142  21.24687913169142
234   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__012.smt2.slack.smt2.json  18.680394965126162  19.310394615805592  19.310394615805592
235   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__022.smt2.json  19.99136784263706  0.15989461037727037  19.99136784263706
236   QF_LIA/dillig/15-20.smt2.json  20.461564603542747  14.688101810723634  20.461564603542747
237   QF_LIA/prime-cone/prime_cone_sat_6.smt2.json  20.945497596899955  2.333166777964842  20.945497596899955
238   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__014.smt2.json  21.772292372446362  20.84012250624508  21.772292372446362
239   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__017.smt2.slack.smt2.json  22.362689374785088  34.40965634418172  34.40965634418172
240   QF_LIA/prime-cone/prime_cone_sat_20.smt2.json  23.614987330554825  1.5353705985793606  23.614987330554825
241   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__010.smt2.json  25.749259075568244  44.21146285700461  44.21146285700461
242   QF_NIA/AProVE/aproveSMT6150417374100282586.smt2.json  27.18609865470852  763.431240657698  763.431240657698
243   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAllAt.jar-obl-17__p7837_safety_0.smt2.json  27.438371444506412  265.3329615170106  265.3329615170106
244   QF_LIA/prime-cone/prime_cone_sat_2.smt2.json  28.257048720803404  28.257048720803404  28.257048720803404
245   QF_LIA/slacks/10-13.slack.smt2.json  30.09921021787471  30.12908172766209  30.12908172766209
246   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__003.smt2.slack.smt2.json  31.079811738778762  31.110002696144512  31.110002696144512
247   QF_LIA/dillig/10-21.smt2.json  31.62835440735013  31.463368734649322  31.62835440735013
248   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__007.smt2.json  33.872161636133335  34.86605702987426  34.86605702987426
249   QF_LIA/prime-cone/prime_cone_sat_5.smt2.json  38.47420093089146  4.016602515815986  38.47420093089146
250   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__003.smt2.json  42.7135049518737  63.81007084051311  63.81007084051311
251   QF_LIA/prime-cone/prime_cone_sat_3.smt2.json  48.24801797142173  33.926307907271166  48.24801797142173
252   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__024.smt2.slack.smt2.json  59.4873848618342  85.0427012414898  85.0427012414898
253   QF_NIA/AProVE/aproveSMT8401941531732951003.smt2.json  61.276976341604154  2507.5637622619734  2507.5637622619734
254   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__003.smt2.json  62.60569190600522  115.25355091383813  115.25355091383813
255   QF_LIA/prime-cone/prime_cone_sat_4.smt2.json  63.61727845282779  10.12601310515936  63.61727845282779
256   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__032.smt2.slack.smt2.json  71.19911504424779  1923.1725663716813  1923.1725663716813
257   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__004.smt2.slack.smt2.json  94.38448716524059  94.97960884542726  94.97960884542726
258   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__019.smt2.json  95.26250586579071  111.4491787893008  111.4491787893008
259   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__004.smt2.slack.smt2.json  96.22693052269305  96.7483329748333  96.7483329748333
260   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__003.smt2.slack.smt2.json  96.8743859054718  97.10545485346434  97.10545485346434
261   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__001.smt2.slack.smt2.json  99.76713631255943  100.35059209957646  100.35059209957646
262   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__026.smt2.slack.smt2.json  100.3456430191124  530.5315840621963  530.5315840621963
263   QF_LIA/slacks/35-5.slack.smt2.json  105.50798656337835  105.59772400082265  105.59772400082265
264   QF_LIA/slacks/40-9.slack.smt2.json  110.52489319750246  111.33273085770621  111.33273085770621
265   QF_NIA/20170427-VeryMax/ITS/From_T2__slayer-n5-filtered.t2__p23339_safety_0.smt2.json  112.85241379310345  1977.2248275862069  1977.2248275862069
266   QF_LIA/dillig/40-4.smt2.json  113.09198331788693  128.28512511584802  128.28512511584802
267   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__009.smt2.slack.smt2.json  115.52085783465928  117.70370114147354  117.70370114147354
268   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__004.smt2.json  120.94862754973558  155.40185091916393  155.40185091916393
269   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__003.smt2.json  125.3913269881679  138.42187635606214  138.42187635606214
270   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__004.smt2.slack.smt2.json  126.31481481481481  127.33256528417819  127.33256528417819
271   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__008.smt2.slack.smt2.json  129.93225480283115  130.22739018087856  130.22739018087856
272   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__009.smt2.slack.smt2.json  137.20289339499584  138.0535989564805  138.0535989564805
273   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__009.smt2.slack.smt2.json  140.83487940630798  141.70933828076684  141.70933828076684
274   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__008.smt2.slack.smt2.json  157.18590661701518  158.02310703714312  158.02310703714312
275   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__006.smt2.slack.smt2.json  158.17441360017216  160.83806757047557  160.83806757047557
276   QF_LIA/slacks/30-10.slack.smt2.json  164.73438793341305  166.7556332199025  166.7556332199025
277   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__003.smt2.json  165.63568386180785  261.75778513961194  261.75778513961194
278   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__009.smt2.slack.smt2.json  179.46620046620046  182.23639105992046  182.23639105992046
279   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__015.smt2.slack.smt2.json  182.59852018658518  185.4447482708702  185.4447482708702
280   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__008.smt2.slack.smt2.json  185.8971372438956  189.17106371035644  189.17106371035644
281   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__006.smt2.slack.smt2.json  188.5100993192724  189.65773909161925  189.65773909161925
282   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__007.smt2.json  195.46753246753246  10626.242424242424  10626.242424242424
283   QF_LIA/slacks/40-14.slack.smt2.json  198.5288533976194  204.1600120536387  204.1600120536387
284   QF_LIA/dillig/25-9.smt2.json  207.44601184256356  781.365377917102  781.365377917102
285   QF_NIA/AProVE/aproveSMT4764278413219307912.smt2.json  213.65844741093446  1455.6686506249468  1455.6686506249468
286   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__008.smt2.json  227.35005117707266  322.4136569673929  322.4136569673929
287   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__004.smt2.json  232.30857364792698  357.07932809010583  357.07932809010583
288   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__004.smt2.json  241.37854034972497  362.8228388473853  362.8228388473853
289   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__005.smt2.json  256.9236808236808  471.38069498069495  471.38069498069495
290   QF_LIA/dillig/40-10.smt2.json  265.2894393741851  1814.7190352020862  1814.7190352020862
291   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Gothenburg_v2_true-termination.c__p26879_terminationG_0.smt2.json  315.8854166666667  23947.885416666668  23947.885416666668
292   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__007.smt2.json  323.35310965630117  1133.8878887070377  1133.8878887070377
293   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__014.smt2.slack.smt2.json  325.43134450347367  337.60604822231306  337.60604822231306
294   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__012.smt2.json  339.44314503497964  554.4129685705336  554.4129685705336
295   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__002.smt2.json  341.9495628782784  736.8280094149294  736.8280094149294
296   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__013.smt2.slack.smt2.json  349.52489037915916  386.1250967242713  386.1250967242713
297   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__015.smt2.slack.smt2.json  353.2013274336283  370.3785644051131  370.3785644051131
298   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__007.smt2.json  353.8617966436328  600.9409893605352  600.9409893605352
299   QF_NIA/leipzig/term-qAUj8f.smt2.json  377.3636363636364  12567.582644628099  12567.582644628099
300   QF_ALIA/qlock2/qlock.induction.30.smt2.json  386.29411764705884  540.7058823529412  540.7058823529412
301   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__013.smt2.slack.smt2.json  399.44978605587715  428.13138686131384  428.13138686131384
302   QF_LIA/slacks/45-14.slack.smt2.json  416.2974706091913  427.76665479159243  427.76665479159243
303   QF_ALIA/qlock2/qlock.induction.25.smt2.json  416.7083333333333  580.7916666666666  580.7916666666666
304   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__007.smt2.json  419.2366930917327  2799.3669309173274  2799.3669309173274
305   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__006.smt2.json  444.12170385395535  3149.2586206896553  3149.2586206896553
306   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__017.smt2.slack.smt2.json  464.0229102167183  523.1061919504644  523.1061919504644
307   QF_ALIA/qlock2/qlock.base.28.smt2.json  494.4736842105263  754.8947368421053  754.8947368421053
308   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__015.smt2.json  510.98414296501386  365.81776994714323  510.98414296501386
309   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__018.smt2.slack.smt2.json  520.8719844357977  667.4241245136187  667.4241245136187
310   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__020.smt2.slack.smt2.json  549.5813609467456  641.4737426035502  641.4737426035502
311   QF_ALIA/qlock2/qlock.base.15.smt2.json  571.578947368421  741.6052631578947  741.6052631578947
312   QF_ALIA/qlock2/qlock.base.18.smt2.json  589.8387096774194  485.48387096774195  589.8387096774194
313   QF_ALIA/qlock2/qlock.base.27.smt2.json  594.2352941176471  849.6470588235294  849.6470588235294
314   QF_ALIA/qlock2/qlock.base.19.smt2.json  606.1481481481482  557.4074074074074  606.1481481481482
315   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__012.smt2.json  615.2322724734785  3060.9374651032945  3060.9374651032945
316   QF_ALIA/qlock2/qlock.induction.18.smt2.json  621.6923076923077  578.8461538461538  621.6923076923077
317   QF_NIA/20170427-VeryMax/ITS/From_T2__consts4nt.t2_fixed__p18253_terminationG_0.smt2.json  632.125  63992.6875  63992.6875
318   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__018.smt2.slack.smt2.json  672.927536231884  738.9654403567447  738.9654403567447
319   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__028.smt2.slack.smt2.json  688.8576576576577  2754.9765765765765  2754.9765765765765
320   QF_ALIA/qlock2/qlock.base.25.smt2.json  721.5714285714286  1075  1075
321   QF_ALIA/qlock2/qlock.base.26.smt2.json  721.5714285714286  1075  1075
322   QF_ALIA/qlock2/qlock.base.24.smt2.json  732.4375  940.625  940.625
323   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__024.smt2.slack.smt2.json  733.0914179104477  1557.1669776119404  1557.1669776119404
324   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__019.smt2.slack.smt2.json  756.7421652421652  1321.6324786324785  1321.6324786324785
325   QF_ALIA/qlock2/qlock.induction.28.smt2.json  799  1000.9090909090909  1000.9090909090909
326   QF_ALIA/qlock2/qlock.base.21.smt2.json  849.7647058823529  885.2941176470588  885.2941176470588
327   QF_ALIA/qlock2/qlock.induction.27.smt2.json  889  1181.8  1181.8
328   QF_LIA/convert/convert-jpg2gif-query-1164.smt2.json  912.7027027027027  996.418918918919  996.418918918919
329   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__033.smt2.slack.smt2.json  921.072072072072  5368.39039039039  5368.39039039039
330   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__018.smt2.slack.smt2.json  927.7239726027398  1042.1342465753426  1042.1342465753426
331   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__svcomp_ex3a.c__p26008_terminationG_0.smt2.json  938.1851851851852  67522.5925925926  67522.5925925926
332   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__021.smt2.slack.smt2.json  960.508353221957  3675.1002386634846  3675.1002386634846
333   QF_LIA/convert/convert-jpg2gif-query-1152.smt2.json  989.1984126984127  716.6666666666666  989.1984126984127
334   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__035.smt2.slack.smt2.json  1115.4343891402716  5820.669683257918  5820.669683257918
335   QF_NIA/AProVE/aproveSMT8602733931420799191.smt2.json  1118.2680682201958  776.217409658899  1118.2680682201958
336   QF_LIA/convert/convert-jpg2gif-query-1145.smt2.json  1138.7324840764331  1514.4585987261146  1514.4585987261146
337   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__016.smt2.slack.smt2.json  1186.4478144513828  1365.1123996431756  1365.1123996431756
338   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__026.smt2.slack.smt2.json  1198.9511400651465  5019.175895765472  5019.175895765472
339   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__028.smt2.slack.smt2.json  1216.5298013245033  3399  3399
340   QF_LIA/slacks/35-25.slack.smt2.json  1222.2100139082058  2147.4450625869263  2147.4450625869263
341   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__LeikeHeizmann-WST2014-Ex5_false-termination.c__p24038_terminationG_0.smt2.json  1258.061224489796  86814.4693877551  86814.4693877551
342   QF_NIA/leipzig/term-uI6QEr.smt2.json  1270.409090909091  30231.969696969696  30231.969696969696
343   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__034.smt2.slack.smt2.json  1284.6949685534591  4690.694968553459  4690.694968553459
344   QF_LIA/convert/convert-jpg2gif-query-1140.smt2.json  1302.740157480315  1892.0866141732283  1892.0866141732283
345   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__030.smt2.slack.smt2.json  1331.037542662116  5166.037542662116  5166.037542662116
346   QF_NIA/leipzig/term-Yi0Ihn.smt2.json  1342.125  24940.964285714286  24940.964285714286
347   QF_NIA/leipzig/term-eBQlfQ.smt2.json  1447.9649122807018  31967.859649122805  31967.859649122805
348   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__ChenFlurMukhopadhyay-SAS2012-Ex3.04_true-termination.c__p21822_terminationG_0.smt2.json  1689.1666666666667  86629  86629
349   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__023.smt2.slack.smt2.json  1808.4666666666667  2929.8571428571427  2929.8571428571427
350   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__020.smt2.slack.smt2.json  1810.3049535603716  2054.363777089783  2054.363777089783
351   QF_LIA/convert/convert-jpg2gif-query-1146.smt2.json  1852.090909090909  2182.663636363636  2182.663636363636
352   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Singapore_true-termination.c__p27352_terminationG_0.smt2.json  2025.2142857142858  75329.64285714286  75329.64285714286
353   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__021.smt2.slack.smt2.json  2124.086956521739  13536.904347826086  13536.904347826086
354   QF_NIA/AProVE/aproveSMT3427371880927870240.smt2.json  2129.76  117188.08  117188.08
355   QF_NIA/leipzig/term-4UoYtH.smt2.json  2244.3125  32461.5  32461.5
356   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__018.smt2.slack.smt2.json  2283.984749455338  2508.723311546841  2508.723311546841
357   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__023.smt2.slack.smt2.json  2350.166101694915  4423.681355932204  4423.681355932204
358   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__019.smt2.slack.smt2.json  2804.3097826086955  3148.4945652173915  3148.4945652173915
359   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__svcomp_ex2.c__p25806_terminationG_0.smt2.json  2829.090909090909  23625.090909090908  23625.090909090908
360   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__017.smt2.slack.smt2.json  2923.7834224598932  3547.572192513369  3547.572192513369
361   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__033.smt2.slack.smt2.json  2950.04  12019.11  12019.11
362   QF_NIA/leipzig/term-OWehGq.smt2.json  2961.1052631578946  20848.140350877195  20848.140350877195
363   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__025.smt2.slack.smt2.json  2967.0759878419453  4014.8206686930093  4014.8206686930093
364   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__ChenFlurMukhopadhyay-SAS2012-Ex3.07_true-termination.c__p22045_terminationG_0.smt2.json  3180.259259259259  95598.55555555556  95598.55555555556
365   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAll.jar-obl-11__p9414_terminationG_0.smt2.json  3437.516129032258  16786.677419354837  16786.677419354837
366   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__022.smt2.slack.smt2.json  3550.773279352227  5436.663967611336  5436.663967611336
367   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juHashMapCreate.jar-obl-10__p5219_safety_0.smt2.json  3779.3611111111113  21461.13888888889  21461.13888888889
368   QF_NIA/20170427-VeryMax/ITS/From_T2__s1.t2__p18536_safety_0.smt2.json  3798.1  32786.8  32786.8
369   QF_LIA/slacks/45-24.slack.smt2.json  3799.442105263158  6291.6578947368425  6291.6578947368425
370   QF_LIA/slacks/45-26.slack.smt2.json  3936.292857142857  8558.857142857143  8558.857142857143
371   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__025.smt2.slack.smt2.json  4166.596385542169  7145.084337349397  7145.084337349397
372   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__022.smt2.slack.smt2.json  4211.945054945055  4852.7655677655675  4852.7655677655675
373   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juHashMapCreateContainsValue.jar-obl-11__p32004_safety_0.smt2.json  4237.727272727273  16409  16409
374   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__022.smt2.slack.smt2.json  4375.284848484848  6943.781818181818  6943.781818181818
375   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__021.smt2.slack.smt2.json  4514.753086419753  7261.851851851852  7261.851851851852
376   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__027.smt2.slack.smt2.json  4599.7692307692305  9016.608391608392  9016.608391608392
377   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__024.smt2.slack.smt2.json  4807.309090909091  7148.248484848485  7148.248484848485
378   QF_NIA/leipzig/term-mzEEAc.smt2.json  4843.739130434783  18255.869565217392  18255.869565217392
379   QF_NIA/20170427-VeryMax/ITS/From_T2__edn.t2__p20550_safety_0.smt2.json  4974.916666666667  140646.91666666666  140646.91666666666
380   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23336_edge_closing_0.smt2.json  5045.518518518518  55147.555555555555  55147.555555555555
381   QF_NIA/leipzig/term-4Th0Gp.smt2.json  5171.8  33191  33191
382   QF_LIA/convert/convert-jpg2gif-query-1203.smt2.json  5788.153846153846  1157.6923076923076  5788.153846153846
383   QF_LIA/convert/convert-jpg2gif-query-1191.smt2.json  6688.555555555556  1672.2222222222222  6688.555555555556
384   QF_LIA/convert/convert-jpg2gif-query-1358.smt2.json  6777.2  1505  6777.2
385   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__027.smt2.slack.smt2.json  6906.306818181818  13559.352272727272  13559.352272727272
386   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23765_edge_closing_0.smt2.json  6945.705882352941  33130.23529411765  33130.23529411765
387   QF_NIA/leipzig/term-tEmpby.smt2.json  7742.6551724137935  92529.13793103448  92529.13793103448
388   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__030.smt2.slack.smt2.json  8969.809523809523  19003.20634920635  19003.20634920635
389   QF_LIA/convert/convert-jpg2gif-query-1423.smt2.json  9029.6  3010  9029.6
390   QF_LIA/convert/convert-jpg2gif-query-1459.smt2.json  9123.833333333334  2508.3333333333335  9123.833333333334
391   QF_NIA/leipzig/term-4LNX6G.smt2.json  9135.85  86976.9  86976.9
392   QF_LIA/convert/convert-jpg2gif-query-1370.smt2.json  9248.857142857143  2150  9248.857142857143
393   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__TriTas.jar-obl-12__p13043_edge_closing_0.smt2.json  10309.466666666667  73034.6  73034.6
394   QF_LIA/convert/convert-jpg2gif-query-1372.smt2.json  10790.333333333334  2508.3333333333335  10790.333333333334
395   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23628_edge_closing_0.smt2.json  11165.642857142857  67683.57142857143  67683.57142857143
396   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23722_edge_closing_0.smt2.json  14590  80517.77777777778  80517.77777777778
397   QF_NIA/leipzig/term-Aon9bM.smt2.json  14805.916666666666  117933.83333333333  117933.83333333333
398   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Benghazi_nondet_true-termination.c__p26679_terminationG_0.smt2.json  15153  174325.33333333334  174325.33333333334
399   QF_NIA/leipzig/term-rIVs0x.smt2.json  19608  114819.5  114819.5
400   QF_LIA/convert/convert-jpg2gif-query-1365.smt2.json  25856.5  7525  25856.5


==> data/cactus-plot-num-samples/sorted-by-MeGAb.dat.txt <==
n   fn  MeGA  MeGAb  max
0   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__028.smt2.json  0.020110480292569417  0.0017615505912395861  0.020110480292569417
1   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__021.smt2.json  1.180835811699468  0.011927754146079442  1.180835811699468
2   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__028.smt2.slack.smt2.json  0.18141652760128807  0.01713821312470975  0.18141652760128807
3   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__017.smt2.slack.smt2.json  0.0068165411983087554  0.028620535560826374  0.028620535560826374
4   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__035.smt2.json  0.0003581167257435153  0.039933061281963105  0.039933061281963105
5   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__013.smt2.slack.smt2.json  1.1533966818091752  0.04881905250743416  1.1533966818091752
6   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__032.smt2.json  0.000002874632945305796  0.07457660250006827  0.07457660250006827
7   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__015.smt2.slack.smt2.json  0.7982966599710518  0.10400654004481029  0.7982966599710518
8   QF_NIA/AProVE/aproveSMT2815106190061554619.smt2.json  2.9452903096202667  0.11739297411526516  2.9452903096202667
9   QF_LIA/pb2010/normalized-j6022_1-sat.smt2.json  6.153846153846154  0.15384615384615385  6.153846153846154
10   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__022.smt2.json  19.99136784263706  0.15989461037727037  19.99136784263706
11   QF_LIA/pb2010/normalized-j6015_4-sat.smt2.json  5  0.16666666666666666  5
12   QF_LIA/pb2010/normalized-j3037_5-sat.smt2.json  17.666666666666668  0.2222222222222222  17.666666666666668
13   QF_NIA/leipzig/term-DtOD2C.smt2.json  0.00520892959358901  0.5331425300515169  0.5331425300515169
14   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__018.smt2.slack.smt2.json  0.8429961149333369  0.5750853516506369  0.8429961149333369
15   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__004.smt2.json  0.7143612225620898  0.7165218190317105  0.7165218190317105
16   QF_NIA/AProVE/aproveSMT6912315385811716693.smt2.json  0.8791807462979612  0.881361151584669  0.881361151584669
17   QF_LIA/prime-cone/prime_cone_sat_10.smt2.json  11.444376633866396  0.9077923552830868  11.444376633866396
18   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__035.smt2.json  0.000003392294234032683  0.919825669999313  0.919825669999313
19   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__005.smt2.json  0.9518810688500723  0.9535171299755133  0.9535171299755133
20   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__017.smt2.json  1  1  1
21   QF_LIA/pb2010/normalized-1096.cudf.paranoid.smt2.json  1  1  1
22   QF_LIA/prime-cone/prime_cone_sat_13.smt2.json  14.503728266587055  1.1433125773020003  14.503728266587055
23   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__018.smt2.slack.smt2.json  1.9763771530711731  1.179305615739236  1.9763771530711731
24   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__034.smt2.json  0.0000028871715030398306  1.19118127900254  1.19118127900254
25   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__008.smt2.slack.smt2.json  1.2279190307297945  1.229611414598886  1.229611414598886
26   QF_LIA/prime-cone/prime_cone_sat_15.smt2.json  16.279585440607725  1.2424651247529501  16.279585440607725
27   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__011.smt2.slack.smt2.json  1.2260529964867977  1.242816803798839  1.242816803798839
28   QF_LIA/prime-cone/prime_cone_sat_14.smt2.json  16.08075927085625  1.260582570282484  16.08075927085625
29   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__013.smt2.slack.smt2.json  1.1264990778912711  1.2703219913380823  1.2703219913380823
30   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__019.smt2.json  0.00016120566686322814  1.278827719125011  1.278827719125011
31   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__014.smt2.slack.smt2.json  1.4298528499797039  1.2882759713170417  1.4298528499797039
32   QF_LIA/prime-cone/prime_cone_sat_8.smt2.json  13.000312402070223  1.2983147806081037  13.000312402070223
33   QF_LIA/prime-cone/prime_cone_sat_17.smt2.json  17.611902945392334  1.345889975493596  17.611902945392334
34   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__015.smt2.json  4.167829325322473  1.3504302869353815  4.167829325322473
35   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__015.smt2.json  0.1204738139221141  1.3573201539553565  1.3573201539553565
36   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__011.smt2.json  0.11323339362735173  1.3685275263667807  1.3685275263667807
37   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__014.smt2.slack.smt2.json  1.2876396190472457  1.3687565028133322  1.3687565028133322
38   QF_LIA/prime-cone/prime_cone_sat_19.smt2.json  18.523403975754054  1.3848542373350208  18.523403975754054
39   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__030.smt2.slack.smt2.json  0.7247298168993977  1.4172412243365708  1.4172412243365708
40   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__007.smt2.slack.smt2.json  1.4343988543828352  1.4346969899232616  1.4346969899232616
41   QF_LIA/prime-cone/prime_cone_sat_9.smt2.json  14.055493369253828  1.4586443965926124  14.055493369253828
42   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__019.smt2.json  0.1016848490548293  1.4692753691338287  1.4692753691338287
43   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__019.smt2.slack.smt2.json  1.487368821097741  1.4863098305195395  1.487368821097741
44   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__007.smt2.json  0.02191214455297002  1.5197351885792945  1.5197351885792945
45   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__007.smt2.slack.smt2.json  1.517249092576169  1.519930450492428  1.519930450492428
46   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__030.smt2.json  0.0000026932381542969605  1.5287277614275778  1.5287277614275778
47   QF_LIA/prime-cone/prime_cone_sat_20.smt2.json  23.614987330554825  1.5353705985793606  23.614987330554825
48   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__018.smt2.slack.smt2.json  0.921481184650277  1.535924532043311  1.535924532043311
49   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__018.smt2.json  0.00009144535092470937  1.5364838373517427  1.5364838373517427
50   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__015.smt2.slack.smt2.json  1.5337011189445031  1.5370356293714031  1.5370356293714031
51   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__008.smt2.json  1.5843692495327837  1.5924641844357654  1.5924641844357654
52   QF_LIA/prime-cone/prime_cone_sat_7.smt2.json  17.555237602712175  1.6426776992472563  17.555237602712175
53   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__022.smt2.json  0.00017291338942324684  1.6700807092276482  1.6700807092276482
54   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__035.smt2.json  0.0000049543426361437875  1.674372733775302  1.674372733775302
55   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__017.smt2.json  0.0000299596714734775  1.6764233769699068  1.6764233769699068
56   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__026.smt2.json  0.000005416857667325041  1.6918884587753433  1.6918884587753433
57   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__014.smt2.slack.smt2.json  1.6954374979460285  1.7075681537821532  1.7075681537821532
58   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__010.smt2.slack.smt2.json  1.699023987028883  1.7076586815876902  1.7076586815876902
59   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__013.smt2.slack.smt2.json  1.4971024836744287  1.7106651168940674  1.7106651168940674
60   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__003.smt2.slack.smt2.json  1.714810043880955  1.7189661269961727  1.7189661269961727
61   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__029.smt2.json  0.000034963812454109994  1.7260679987879213  1.7260679987879213
62   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__010.smt2.slack.smt2.json  1.7550716222479104  1.7690625982175676  1.7690625982175676
63   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__015.smt2.json  0.010013064216150301  1.7790897963696264  1.7790897963696264
64   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__010.smt2.json  1.8282234701107403  1.8276773329132132  1.8282234701107403
65   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__012.smt2.json  0.016912183368072174  1.846164276236746  1.846164276236746
66   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__014.smt2.slack.smt2.json  2.198159203233237  1.8630582146139514  2.198159203233237
67   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__018.smt2.slack.smt2.json  1.8656682268994746  1.865799302839842  1.865799302839842
68   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__006.smt2.slack.smt2.json  1.8765385263495935  1.8826013193103308  1.8826013193103308
69   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__009.smt2.slack.smt2.json  1.8691390514365076  1.8875919843768876  1.8875919843768876
70   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__002.smt2.slack.smt2.json  1.8876417880942569  1.8974748415212197  1.8974748415212197
71   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__020.smt2.json  0.14425840322879233  1.9090664527450767  1.9090664527450767
72   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__017.smt2.json  0.15918673605610068  1.9144090904787303  1.9144090904787303
73   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__016.smt2.slack.smt2.json  1.8488017272595352  1.9362435631237684  1.9362435631237684
74   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__012.smt2.slack.smt2.json  1.933927708144938  1.9385542287723325  1.9385542287723325
75   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__015.smt2.slack.smt2.json  1.9430741753727956  1.9501483683888035  1.9501483683888035
76   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__026.smt2.json  0.000004062337929643016  1.9613752909649542  1.9613752909649542
77   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__005.smt2.json  2.018216600218915  1.9700246385702513  2.018216600218915
78   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9900_2400_100.smt2.json  1.598825831702544  2.025440313111546  2.025440313111546
79   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__013.smt2.slack.smt2.json  1.991521769896359  2.0334082638607764  2.0334082638607764
80   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__033.smt2.json  0.000003859145064298181  2.0373324045657544  2.0373324045657544
81   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__021.smt2.slack.smt2.json  2.001723381498166  2.054410298614317  2.054410298614317
82   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__016.smt2.slack.smt2.json  1.7998988448000963  2.093726497397792  2.093726497397792
83   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__008.smt2.slack.smt2.json  2.0137831472632985  2.0965782739645373  2.0965782739645373
84   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__017.smt2.json  0.000005496283481813141  2.119653404363637  2.119653404363637
85   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__005.smt2.slack.smt2.json  2.1851727854233483  2.1759748348805212  2.1851727854233483
86   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__012.smt2.json  0.00004656314128254847  2.1822697535812043  2.1822697535812043
87   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__016.smt2.json  0.0000908178215784563  2.1862141384900826  2.1862141384900826
88   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__025.smt2.json  0.000032957327984633644  2.2282742976613172  2.2282742976613172
89   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__015.smt2.json  0.15830130323608255  2.302139379869838  2.302139379869838
90   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__009.smt2.slack.smt2.json  2.311242183387105  2.3138412875924725  2.3138412875924725
91   QF_LIA/prime-cone/prime_cone_sat_6.smt2.json  20.945497596899955  2.333166777964842  20.945497596899955
92   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__016.smt2.json  0.000024072204577630602  2.34895970463405  2.34895970463405
93   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__021.smt2.json  0.19821876110085118  2.3573065925072565  2.3573065925072565
94   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__020.smt2.json  0.19516065397088117  2.3669598437244392  2.3669598437244392
95   QF_NIA/AProVE/aproveSMT7033970933718248254.smt2.json  2.367920124160617  2.3875961502788665  2.3875961502788665
96   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__004.smt2.slack.smt2.json  2.386048644028285  2.402241044370192  2.402241044370192
97   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__004.smt2.slack.smt2.json  2.458076186847865  2.452906393572992  2.458076186847865
98   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__016.smt2.json  0.000010246934031946525  2.4825878973462148  2.4825878973462148
99   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__019.smt2.json  0.000009198584797728869  2.4919374404247905  2.4919374404247905
100   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__022.smt2.slack.smt2.json  1.4597003335509944  2.511383089494026  2.511383089494026
101   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__020.smt2.slack.smt2.json  2.291904906275314  2.5214628819926386  2.5214628819926386
102   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9820_2400_100.smt2.json  1.972027972027972  2.554778554778555  2.554778554778555
103   QF_LIA/slacks/15-7.slack.smt2.json  2.5561272128033057  2.5702420809106803  2.5702420809106803
104   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__005.smt2.slack.smt2.json  2.569138670565133  2.5725498284771375  2.5725498284771375
105   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__015.smt2.json  0.15901068114913058  2.5767187373279627  2.5767187373279627
106   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__010.smt2.slack.smt2.json  2.5785695457199087  2.5846226245748856  2.5846226245748856
107   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__011.smt2.slack.smt2.json  2.3271335999235045  2.5854224538881545  2.5854224538881545
108   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__029.smt2.json  0.00011736199574073757  2.5939715054854506  2.5939715054854506
109   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__032.smt2.json  0.000005138884784918401  2.6070333346608785  2.6070333346608785
110   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8820_2400_100.smt2.json  1.9594594594594594  2.6283783783783785  2.6283783783783785
111   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__004.smt2.slack.smt2.json  2.6605298892768676  2.6572246097830305  2.6605298892768676
112   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__016.smt2.slack.smt2.json  1.958247668843807  2.6668224858644574  2.6668224858644574
113   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__006.smt2.json  0.09046229427068463  2.762070772186809  2.762070772186809
114   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__012.smt2.json  0.019990781014710034  2.7765751800314398  2.7765751800314398
115   QF_LIA/slacks/20-19.slack.smt2.json  1.2676747846051961  2.862744321847394  2.862744321847394
116   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__005.smt2.slack.smt2.json  2.904745543063764  2.9079596505063976  2.9079596505063976
117   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9500_2400_100.smt2.json  2.3232876712328765  2.958904109589041  2.958904109589041
118   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9240_2400_100.smt2.json  2.285326086956522  3.0244565217391304  3.0244565217391304
119   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__035.smt2.json  0.22748256052523594  3.030040350157297  3.030040350157297
120   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8600_2400_100.smt2.json  2.3629032258064515  3.0806451612903225  3.0806451612903225
121   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__010.smt2.json  2.9855964977704814  3.0915626907556057  3.0915626907556057
122   QF_NIA/AProVE/aproveSMT3020861691615213415.smt2.json  3.1644151399532454  3.15796348891575  3.1644151399532454
123   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__001.smt2.json  3.2099106652666607  3.2478646234196398  3.2478646234196398
124   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__027.smt2.json  0.00003397060056837061  3.2538941454854666  3.2538941454854666
125   QF_LIA/dillig/35-11.smt2.json  0.22116367016582617  3.2561388853057824  3.2561388853057824
126   QF_LIA/slacks/15-13.slack.smt2.json  3.255933635248115  3.2621681784945675  3.2621681784945675
127   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__022.smt2.json  0.0015813006314033835  3.321031019180367  3.321031019180367
128   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__024.smt2.json  0.04841800248785425  3.3515648081428497  3.3515648081428497
129   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__006.smt2.slack.smt2.json  3.3831476451478295  3.4000195843008147  3.4000195843008147
130   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__004.smt2.json  3.2684666005167187  3.404691809887545  3.404691809887545
131   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__006.smt2.json  3.214909854256609  3.41747042522011  3.41747042522011
132   QF_LIA/slacks/15-5.slack.smt2.json  3.467949976711072  3.4799274106411904  3.4799274106411904
133   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__012.smt2.slack.smt2.json  3.3380601471196183  3.5353986075475907  3.5353986075475907
134   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__023.smt2.json  4.404071096155999  3.5433505309105087  4.404071096155999
135   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__003.smt2.json  3.6399174829448846  3.6794977458112834  3.6794977458112834
136   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__014.smt2.slack.smt2.json  3.5808638369024357  3.714530913193255  3.714530913193255
137   QF_LIA/dillig/40-17.smt2.json  0.28398624326680255  3.7608768081550394  3.7608768081550394
138   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8440_2400_100.smt2.json  2.74294670846395  3.8150470219435735  3.8150470219435735
139   QF_NIA/20170427-VeryMax/ITS/From_T2__s1.t2__p19508_safety_0.smt2.json  0.7865621285690682  3.9714847643362345  3.9714847643362345
140   QF_LIA/prime-cone/prime_cone_sat_5.smt2.json  38.47420093089146  4.016602515815986  38.47420093089146
141   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__035.smt2.slack.smt2.json  0.3985401331003195  4.0176384402195975  4.0176384402195975
142   QF_LIA/dillig/30-12.smt2.json  0.002200349569906894  4.032441526636987  4.032441526636987
143   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__023.smt2.json  7.218881647399334  4.151120623332961  7.218881647399334
144   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__004.smt2.json  4.159572936247204  4.314738441841793  4.314738441841793
145   QF_NIA/20170427-VeryMax/ITS/From_T2__s1-striped.t2_fixed__p10585_safety_0.smt2.json  0.669240713807512  4.474155643280929  4.474155643280929
146   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__014.smt2.slack.smt2.json  3.8411070943197765  4.546670828182638  4.546670828182638
147   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__017.smt2.slack.smt2.json  3.1849804306493366  4.568294932242823  4.568294932242823
148   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__003.smt2.json  2.5076949486397275  4.595197258069913  4.595197258069913
149   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__020.smt2.json  0.01930361193953761  4.672259182789121  4.672259182789121
150   QF_NIA/AProVE/aproveSMT4320561846839987710.smt2.json  4.719986645101938  4.693072321785137  4.719986645101938
151   QF_LIA/bofill-scheduling/SMT_random_LIA/ex24600_2600_100.smt2.json  3.519125683060109  4.748633879781421  4.748633879781421
152   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__001.smt2.slack.smt2.json  4.793239973112256  4.810701321980731  4.810701321980731
153   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__009.smt2.json  1.861216997909344  4.973884888250818  4.973884888250818
154   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8500_2400_100.smt2.json  3.75  5.033898305084746  5.033898305084746
155   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__023.smt2.slack.smt2.json  2.611540721175815  5.071786168006548  5.071786168006548
156   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__024.smt2.slack.smt2.json  1.6606931562273368  5.076418947288064  5.076418947288064
157   QF_LIA/dillig/40-25.smt2.json  0.012179432357764086  5.081240216110093  5.081240216110093
158   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__013.smt2.json  4.7602159060462625  5.096213271411985  5.096213271411985
159   QF_LIA/dillig/40-35.smt2.json  0.00440337891933402  5.185524674716381  5.185524674716381
160   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8220_2400_100.smt2.json  3.7896995708154506  5.4034334763948495  5.4034334763948495
161   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__009.smt2.json  1.0959401756944542  5.592496475390438  5.592496475390438
162   QF_LIA/bofill-scheduling/SMT_random_LIA/ex27000_2600_100.smt2.json  3.895348837209302  5.77906976744186  5.77906976744186
163   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__007.smt2.json  5.793344177675902  5.808197329345083  5.808197329345083
164   QF_LIA/dillig/30-23.smt2.json  0.01791434933850455  5.818626498064744  5.818626498064744
165   QF_LIA/pb2010/normalized-j3027_8-sat.smt2.json  1.3181818181818181  6.045454545454546  6.045454545454546
166   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__009.smt2.json  6.035355460925879  6.13150255339029  6.13150255339029
167   QF_NIA/AProVE/aproveSMT1364093870217899063.smt2.json  6.234686855529445  6.340594533913834  6.340594533913834
168   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__008.smt2.json  5.320608472712717  6.465468451533469  6.465468451533469
169   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__002.smt2.json  6.407204427992842  6.46949694158789  6.46949694158789
170   QF_LIA/pb2010/normalized-j308_6-sat.smt2.json  0.047058823529411764  6.635294117647059  6.635294117647059
171   QF_LIA/bofill-scheduling/SMT_random_LIA/ex17800_2600_100.smt2.json  4.803030303030303  6.704545454545454  6.704545454545454
172   QF_LIA/pb2010/normalized-j3024_4-sat.smt2.json  0.09090909090909091  6.818181818181818  6.818181818181818
173   QF_LIA/bofill-scheduling/SMT_real_LIA/ex6220_2400_100.smt2.json  3.9597701149425286  6.982758620689655  6.982758620689655
174   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__015.smt2.json  7.050692886954714  7.023792032228469  7.050692886954714
175   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__025.smt2.slack.smt2.json  3.903621841000375  7.025790253280247  7.025790253280247
176   QF_LIA/bofill-scheduling/SMT_random_LIA/ex26100_2600_100.smt2.json  5.108527131782946  7.255813953488372  7.255813953488372
177   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28300_2600_100.smt2.json  5.301587301587301  7.285714285714286  7.285714285714286
178   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__008.smt2.json  7.181160704608774  7.286144351717851  7.286144351717851
179   QF_LIA/dillig/25-26.smt2.json  0.00023804918691324595  7.349666152546548  7.349666152546548
180   QF_LIA/dillig/30-28.smt2.json  0.007551218161683278  7.721656976744186  7.721656976744186
181   QF_LIA/slacks/45-34.slack.smt2.json  2.3900576210462328  7.729950656724719  7.729950656724719
182   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__021.smt2.slack.smt2.json  1.9860439238404268  8.030795955031365  8.030795955031365
183   QF_LIA/bofill-scheduling/SMT_random_LIA/ex25700_2600_100.smt2.json  5.717948717948718  8.316239316239317  8.316239316239317
184   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__026.smt2.slack.smt2.json  1.6758159452491133  8.519359383439973  8.519359383439973
185   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21300_2600_100.smt2.json  5.866071428571429  8.544642857142858  8.544642857142858
186   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28500_2600_100.smt2.json  5.935779816513762  8.743119266055047  8.743119266055047
187   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28200_2600_100.smt2.json  6.594059405940594  8.752475247524753  8.752475247524753
188   QF_LIA/bofill-scheduling/SMT_real_LIA/ex6120_2400_100.smt2.json  4.8161764705882355  9.007352941176471  9.007352941176471
189   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21200_2600_100.smt2.json  6.346153846153846  9.01923076923077  9.01923076923077
190   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21900_2600_100.smt2.json  6.269230769230769  9.134615384615385  9.134615384615385
191   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__010.smt2.json  9.274555862163334  9.325371160117676  9.325371160117676
192   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__018.smt2.json  0.804779823824967  9.34624104528815  9.34624104528815
193   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__010.smt2.json  7.216495513850921  9.395482452996966  9.395482452996966
194   QF_LIA/pb2010/normalized-j3031_7-sat.smt2.json  5.888888888888889  9.416666666666666  9.416666666666666
195   QF_LIA/pb2010/normalized-j6018_3-sat.smt2.json  5.2727272727272725  9.636363636363637  9.636363636363637
196   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__003.smt2.slack.smt2.json  9.837806762687766  9.846547567534154  9.846547567534154
197   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__005.smt2.json  9.469115694538031  9.899713724098609  9.899713724098609
198   QF_LIA/bofill-scheduling/SMT_random_LIA/ex18000_2600_100.smt2.json  6.75531914893617  10.03191489361702  10.03191489361702
199   QF_LIA/prime-cone/prime_cone_sat_4.smt2.json  63.61727845282779  10.12601310515936  63.61727845282779
200   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__010.smt2.json  1.296263261349561  10.543122946846895  10.543122946846895
201   QF_LIA/bofill-scheduling/SMT_random_LIA/ex18900_2600_100.smt2.json  8.407894736842104  11.631578947368421  11.631578947368421
202   QF_LIA/bofill-scheduling/SMT_random_LIA/ex16300_2600_100.smt2.json  7.586666666666667  12.226666666666667  12.226666666666667
203   QF_LIA/pb2010/normalized-j6048_4-sat.smt2.json  0.7692307692307693  12.923076923076923  12.923076923076923
204   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__034.smt2.slack.smt2.json  1.8263566779285727  12.977832496643698  12.977832496643698
205   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__006.smt2.json  11.487196226359526  13.495447383534009  13.495447383534009
206   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__011.smt2.json  13.432929403863108  13.523985272143744  13.523985272143744
207   QF_LIA/pb2010/normalized-j6035_10-sat.smt2.json  1.6666666666666667  13.666666666666666  13.666666666666666
208   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__004.smt2.json  12.012102516093922  13.744256803435626  13.744256803435626
209   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__010.smt2.json  2.3946499326681647  14.203594394576198  14.203594394576198
210   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__006.smt2.json  14.64853640667884  14.550488228926334  14.64853640667884
211   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__011.smt2.json  15.702578781272392  14.634537984236124  15.702578781272392
212   QF_LIA/dillig/15-20.smt2.json  20.461564603542747  14.688101810723634  20.461564603542747
213   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__007.smt2.json  15.084201716601548  14.9853333818506  15.084201716601548
214   QF_LIA/pb2010/normalized-j6040_1-sat.smt2.json  1.4285714285714286  15.428571428571429  15.428571428571429
215   QF_LIA/pb2010/normalized-j3048_8-sat.smt2.json  0.15384615384615385  15.538461538461538  15.538461538461538
216   QF_LIA/slacks/25-17.slack.smt2.json  12.22893685666001  16.70418651098479  16.70418651098479
217   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5680_2400_100.smt2.json  6.625  17.208333333333332  17.208333333333332
218   QF_NIA/leipzig/term-4d0iwO.smt2.json  0.1  18.2  18.2
219   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__034.smt2.slack.smt2.json  3.6675576062797175  18.212292153166587  18.212292153166587
220   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__017.smt2.json  18.407393099021405  18.556396228265424  18.556396228265424
221   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__012.smt2.slack.smt2.json  18.680394965126162  19.310394615805592  19.310394615805592
222   QF_LIA/bofill-scheduling/SMT_random_LIA/ex14600_2600_100.smt2.json  7.488888888888889  20.044444444444444  20.044444444444444
223   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__014.smt2.json  21.772292372446362  20.84012250624508  21.772292372446362
224   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__004.smt2.json  18.63498908464779  21.24687913169142  21.24687913169142
225   QF_NIA/20170427-VeryMax/ITS/From_T2__ex36.t2__p26259_safety_0.smt2.json  1.4110652179632213  26.788263046661932  26.788263046661932
226   QF_LIA/prime-cone/prime_cone_sat_2.smt2.json  28.257048720803404  28.257048720803404  28.257048720803404
227   QF_LIA/slacks/10-13.slack.smt2.json  30.09921021787471  30.12908172766209  30.12908172766209
228   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__003.smt2.slack.smt2.json  31.079811738778762  31.110002696144512  31.110002696144512
229   QF_LIA/dillig/10-21.smt2.json  31.62835440735013  31.463368734649322  31.62835440735013
230   QF_LIA/prime-cone/prime_cone_sat_3.smt2.json  48.24801797142173  33.926307907271166  48.24801797142173
231   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__017.smt2.slack.smt2.json  22.362689374785088  34.40965634418172  34.40965634418172
232   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__007.smt2.json  33.872161636133335  34.86605702987426  34.86605702987426
233   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__004.smt2.json  17.3577494091973  35.43133685365054  35.43133685365054
234   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5460_2400_100.smt2.json  10.333333333333334  40.51851851851852  40.51851851851852
235   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5480_2400_100.smt2.json  9.592592592592593  41.851851851851855  41.851851851851855
236   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__010.smt2.json  25.749259075568244  44.21146285700461  44.21146285700461
237   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__024.smt2.json  1.9677906253430422  49.66453218193128  49.66453218193128
238   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__011.smt2.json  17.23276217057101  50.383967789165446  50.383967789165446
239   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5440_2400_100.smt2.json  9.954545454545455  53.13636363636363  53.13636363636363
240   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAllAt.jar-obl-17__p8535_safety_0.smt2.json  5.966922622563497  55.54483165977555  55.54483165977555
241   QF_NIA/AProVE/aproveSMT4189237124064464642.smt2.json  2.021057923253086  58.989387253532925  58.989387253532925
242   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__003.smt2.json  42.7135049518737  63.81007084051311  63.81007084051311
243   QF_NIA/20170427-VeryMax/ITS/From_T2__s1-striped.t2_fixed__p10798_safety_0.smt2.json  2.9542446758056866  73.78231215700445  73.78231215700445
244   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__024.smt2.slack.smt2.json  59.4873848618342  85.0427012414898  85.0427012414898
245   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__004.smt2.slack.smt2.json  94.38448716524059  94.97960884542726  94.97960884542726
246   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__004.smt2.slack.smt2.json  96.22693052269305  96.7483329748333  96.7483329748333
247   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__003.smt2.slack.smt2.json  96.8743859054718  97.10545485346434  97.10545485346434
248   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__001.smt2.slack.smt2.json  99.76713631255943  100.35059209957646  100.35059209957646
249   QF_LIA/slacks/35-5.slack.smt2.json  105.50798656337835  105.59772400082265  105.59772400082265
250   QF_LIA/slacks/40-9.slack.smt2.json  110.52489319750246  111.33273085770621  111.33273085770621
251   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__019.smt2.json  95.26250586579071  111.4491787893008  111.4491787893008
252   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__003.smt2.json  62.60569190600522  115.25355091383813  115.25355091383813
253   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__009.smt2.slack.smt2.json  115.52085783465928  117.70370114147354  117.70370114147354
254   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__004.smt2.slack.smt2.json  126.31481481481481  127.33256528417819  127.33256528417819
255   QF_LIA/dillig/40-4.smt2.json  113.09198331788693  128.28512511584802  128.28512511584802
256   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__008.smt2.slack.smt2.json  129.93225480283115  130.22739018087856  130.22739018087856
257   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__009.smt2.slack.smt2.json  137.20289339499584  138.0535989564805  138.0535989564805
258   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__003.smt2.json  125.3913269881679  138.42187635606214  138.42187635606214
259   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__009.smt2.slack.smt2.json  140.83487940630798  141.70933828076684  141.70933828076684
260   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__004.smt2.json  120.94862754973558  155.40185091916393  155.40185091916393
261   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__CookSeeZuleger-TACAS2013-Fig8b_true-termination.c__p22418_terminationG_0.smt2.json  1.421404519057147  156.08276804450733  156.08276804450733
262   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__008.smt2.slack.smt2.json  157.18590661701518  158.02310703714312  158.02310703714312
263   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__006.smt2.slack.smt2.json  158.17441360017216  160.83806757047557  160.83806757047557
264   QF_LIA/slacks/30-10.slack.smt2.json  164.73438793341305  166.7556332199025  166.7556332199025
265   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__009.smt2.slack.smt2.json  179.46620046620046  182.23639105992046  182.23639105992046
266   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__015.smt2.slack.smt2.json  182.59852018658518  185.4447482708702  185.4447482708702
267   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__008.smt2.slack.smt2.json  185.8971372438956  189.17106371035644  189.17106371035644
268   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__006.smt2.slack.smt2.json  188.5100993192724  189.65773909161925  189.65773909161925
269   QF_LIA/slacks/40-14.slack.smt2.json  198.5288533976194  204.1600120536387  204.1600120536387
270   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__003.smt2.json  165.63568386180785  261.75778513961194  261.75778513961194
271   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAllAt.jar-obl-17__p7837_safety_0.smt2.json  27.438371444506412  265.3329615170106  265.3329615170106
272   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__008.smt2.json  227.35005117707266  322.4136569673929  322.4136569673929
273   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__014.smt2.slack.smt2.json  325.43134450347367  337.60604822231306  337.60604822231306
274   QF_NIA/20170427-VeryMax/ITS/From_T2__edn.t2__p21006_safety_0.smt2.json  10.682628326996198  354.8959125475285  354.8959125475285
275   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__004.smt2.json  232.30857364792698  357.07932809010583  357.07932809010583
276   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__004.smt2.json  241.37854034972497  362.8228388473853  362.8228388473853
277   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__015.smt2.json  510.98414296501386  365.81776994714323  510.98414296501386
278   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__015.smt2.slack.smt2.json  353.2013274336283  370.3785644051131  370.3785644051131
279   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__013.smt2.slack.smt2.json  349.52489037915916  386.1250967242713  386.1250967242713
280   QF_LIA/slacks/45-14.slack.smt2.json  416.2974706091913  427.76665479159243  427.76665479159243
281   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__013.smt2.slack.smt2.json  399.44978605587715  428.13138686131384  428.13138686131384
282   QF_NIA/leipzig/term-3qaBfW.smt2.json  1.6111111111111112  456.6666666666667  456.6666666666667
283   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__005.smt2.json  256.9236808236808  471.38069498069495  471.38069498069495
284   QF_ALIA/qlock2/qlock.base.18.smt2.json  589.8387096774194  485.48387096774195  589.8387096774194
285   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__017.smt2.slack.smt2.json  464.0229102167183  523.1061919504644  523.1061919504644
286   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__026.smt2.slack.smt2.json  100.3456430191124  530.5315840621963  530.5315840621963
287   QF_ALIA/qlock2/qlock.induction.30.smt2.json  386.29411764705884  540.7058823529412  540.7058823529412
288   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__012.smt2.json  339.44314503497964  554.4129685705336  554.4129685705336
289   QF_ALIA/qlock2/qlock.base.19.smt2.json  606.1481481481482  557.4074074074074  606.1481481481482
290   QF_ALIA/qlock2/qlock.induction.18.smt2.json  621.6923076923077  578.8461538461538  621.6923076923077
291   QF_ALIA/qlock2/qlock.induction.25.smt2.json  416.7083333333333  580.7916666666666  580.7916666666666
292   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__007.smt2.json  353.8617966436328  600.9409893605352  600.9409893605352
293   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__020.smt2.slack.smt2.json  549.5813609467456  641.4737426035502  641.4737426035502
294   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__018.smt2.slack.smt2.json  520.8719844357977  667.4241245136187  667.4241245136187
295   QF_LIA/convert/convert-jpg2gif-query-1152.smt2.json  989.1984126984127  716.6666666666666  989.1984126984127
296   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__002.smt2.json  341.9495628782784  736.8280094149294  736.8280094149294
297   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__018.smt2.slack.smt2.json  672.927536231884  738.9654403567447  738.9654403567447
298   QF_ALIA/qlock2/qlock.base.15.smt2.json  571.578947368421  741.6052631578947  741.6052631578947
299   QF_ALIA/qlock2/qlock.base.28.smt2.json  494.4736842105263  754.8947368421053  754.8947368421053
300   QF_NIA/AProVE/aproveSMT6150417374100282586.smt2.json  27.18609865470852  763.431240657698  763.431240657698
301   QF_NIA/AProVE/aproveSMT8602733931420799191.smt2.json  1118.2680682201958  776.217409658899  1118.2680682201958
302   QF_LIA/dillig/25-9.smt2.json  207.44601184256356  781.365377917102  781.365377917102
303   QF_ALIA/qlock2/qlock.base.27.smt2.json  594.2352941176471  849.6470588235294  849.6470588235294
304   QF_ALIA/qlock2/qlock.base.21.smt2.json  849.7647058823529  885.2941176470588  885.2941176470588
305   QF_ALIA/qlock2/qlock.base.24.smt2.json  732.4375  940.625  940.625
306   QF_LIA/convert/convert-jpg2gif-query-1164.smt2.json  912.7027027027027  996.418918918919  996.418918918919
307   QF_ALIA/qlock2/qlock.induction.28.smt2.json  799  1000.9090909090909  1000.9090909090909
308   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__018.smt2.slack.smt2.json  927.7239726027398  1042.1342465753426  1042.1342465753426
309   QF_ALIA/qlock2/qlock.base.25.smt2.json  721.5714285714286  1075  1075
310   QF_ALIA/qlock2/qlock.base.26.smt2.json  721.5714285714286  1075  1075
311   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__007.smt2.json  323.35310965630117  1133.8878887070377  1133.8878887070377
312   QF_LIA/convert/convert-jpg2gif-query-1203.smt2.json  5788.153846153846  1157.6923076923076  5788.153846153846
313   QF_ALIA/qlock2/qlock.induction.27.smt2.json  889  1181.8  1181.8
314   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__019.smt2.slack.smt2.json  756.7421652421652  1321.6324786324785  1321.6324786324785
315   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__016.smt2.slack.smt2.json  1186.4478144513828  1365.1123996431756  1365.1123996431756
316   QF_NIA/AProVE/aproveSMT4764278413219307912.smt2.json  213.65844741093446  1455.6686506249468  1455.6686506249468
317   QF_NIA/AProVE/aproveSMT4790304217385820014.smt2.json  3.3636363636363638  1488.8181818181818  1488.8181818181818
318   QF_LIA/convert/convert-jpg2gif-query-1358.smt2.json  6777.2  1505  6777.2
319   QF_LIA/convert/convert-jpg2gif-query-1145.smt2.json  1138.7324840764331  1514.4585987261146  1514.4585987261146
320   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__024.smt2.slack.smt2.json  733.0914179104477  1557.1669776119404  1557.1669776119404
321   QF_LIA/convert/convert-jpg2gif-query-1191.smt2.json  6688.555555555556  1672.2222222222222  6688.555555555556
322   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__PlusSwap.c__p25382_terminationG_0.smt2.json  11.645087585681646  1739.4333587204874  1739.4333587204874
323   QF_LIA/dillig/40-10.smt2.json  265.2894393741851  1814.7190352020862  1814.7190352020862
324   QF_LIA/convert/convert-jpg2gif-query-1140.smt2.json  1302.740157480315  1892.0866141732283  1892.0866141732283
325   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__032.smt2.slack.smt2.json  71.19911504424779  1923.1725663716813  1923.1725663716813
326   QF_NIA/20170427-VeryMax/ITS/From_T2__slayer-n5-filtered.t2__p23339_safety_0.smt2.json  112.85241379310345  1977.2248275862069  1977.2248275862069
327   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__020.smt2.slack.smt2.json  1810.3049535603716  2054.363777089783  2054.363777089783
328   QF_LIA/slacks/35-25.slack.smt2.json  1222.2100139082058  2147.4450625869263  2147.4450625869263
329   QF_LIA/convert/convert-jpg2gif-query-1370.smt2.json  9248.857142857143  2150  9248.857142857143
330   QF_LIA/convert/convert-jpg2gif-query-1146.smt2.json  1852.090909090909  2182.663636363636  2182.663636363636
331   QF_NIA/AProVE/aproveSMT8401941531732951003.smt2.json  61.276976341604154  2507.5637622619734  2507.5637622619734
332   QF_LIA/convert/convert-jpg2gif-query-1372.smt2.json  10790.333333333334  2508.3333333333335  10790.333333333334
333   QF_LIA/convert/convert-jpg2gif-query-1459.smt2.json  9123.833333333334  2508.3333333333335  9123.833333333334
334   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__018.smt2.slack.smt2.json  2283.984749455338  2508.723311546841  2508.723311546841
335   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__028.smt2.slack.smt2.json  688.8576576576577  2754.9765765765765  2754.9765765765765
336   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__007.smt2.json  419.2366930917327  2799.3669309173274  2799.3669309173274
337   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__023.smt2.slack.smt2.json  1808.4666666666667  2929.8571428571427  2929.8571428571427
338   QF_LIA/convert/convert-jpg2gif-query-1423.smt2.json  9029.6  3010  9029.6
339   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__012.smt2.json  615.2322724734785  3060.9374651032945  3060.9374651032945
340   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__019.smt2.slack.smt2.json  2804.3097826086955  3148.4945652173915  3148.4945652173915
341   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__006.smt2.json  444.12170385395535  3149.2586206896553  3149.2586206896553
342   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__028.smt2.slack.smt2.json  1216.5298013245033  3399  3399
343   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__017.smt2.slack.smt2.json  2923.7834224598932  3547.572192513369  3547.572192513369
344   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__021.smt2.slack.smt2.json  960.508353221957  3675.1002386634846  3675.1002386634846
345   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__025.smt2.slack.smt2.json  2967.0759878419453  4014.8206686930093  4014.8206686930093
346   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__023.smt2.slack.smt2.json  2350.166101694915  4423.681355932204  4423.681355932204
347   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__034.smt2.slack.smt2.json  1284.6949685534591  4690.694968553459  4690.694968553459
348   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__022.smt2.slack.smt2.json  4211.945054945055  4852.7655677655675  4852.7655677655675
349   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__026.smt2.slack.smt2.json  1198.9511400651465  5019.175895765472  5019.175895765472
350   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__030.smt2.slack.smt2.json  1331.037542662116  5166.037542662116  5166.037542662116
351   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__033.smt2.slack.smt2.json  921.072072072072  5368.39039039039  5368.39039039039
352   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__022.smt2.slack.smt2.json  3550.773279352227  5436.663967611336  5436.663967611336
353   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__035.smt2.slack.smt2.json  1115.4343891402716  5820.669683257918  5820.669683257918
354   QF_LIA/slacks/45-24.slack.smt2.json  3799.442105263158  6291.6578947368425  6291.6578947368425
355   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__022.smt2.slack.smt2.json  4375.284848484848  6943.781818181818  6943.781818181818
356   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__025.smt2.slack.smt2.json  4166.596385542169  7145.084337349397  7145.084337349397
357   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__024.smt2.slack.smt2.json  4807.309090909091  7148.248484848485  7148.248484848485
358   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__021.smt2.slack.smt2.json  4514.753086419753  7261.851851851852  7261.851851851852
359   QF_LIA/convert/convert-jpg2gif-query-1365.smt2.json  25856.5  7525  25856.5
360   QF_LIA/slacks/45-26.slack.smt2.json  3936.292857142857  8558.857142857143  8558.857142857143
361   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__027.smt2.slack.smt2.json  4599.7692307692305  9016.608391608392  9016.608391608392
362   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__007.smt2.json  195.46753246753246  10626.242424242424  10626.242424242424
363   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__033.smt2.slack.smt2.json  2950.04  12019.11  12019.11
364   QF_NIA/leipzig/term-qAUj8f.smt2.json  377.3636363636364  12567.582644628099  12567.582644628099
365   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__021.smt2.slack.smt2.json  2124.086956521739  13536.904347826086  13536.904347826086
366   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__027.smt2.slack.smt2.json  6906.306818181818  13559.352272727272  13559.352272727272
367   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juHashMapCreateContainsValue.jar-obl-11__p32004_safety_0.smt2.json  4237.727272727273  16409  16409
368   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAll.jar-obl-11__p9414_terminationG_0.smt2.json  3437.516129032258  16786.677419354837  16786.677419354837
369   QF_NIA/leipzig/term-mzEEAc.smt2.json  4843.739130434783  18255.869565217392  18255.869565217392
370   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__030.smt2.slack.smt2.json  8969.809523809523  19003.20634920635  19003.20634920635
371   QF_NIA/leipzig/term-OWehGq.smt2.json  2961.1052631578946  20848.140350877195  20848.140350877195
372   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juHashMapCreate.jar-obl-10__p5219_safety_0.smt2.json  3779.3611111111113  21461.13888888889  21461.13888888889
373   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__svcomp_ex2.c__p25806_terminationG_0.smt2.json  2829.090909090909  23625.090909090908  23625.090909090908
374   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Gothenburg_v2_true-termination.c__p26879_terminationG_0.smt2.json  315.8854166666667  23947.885416666668  23947.885416666668
375   QF_NIA/leipzig/term-Yi0Ihn.smt2.json  1342.125  24940.964285714286  24940.964285714286
376   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__AlternDivWidening.c__p20639_terminationG_0.smt2.json  1  25786.676470588234  25786.676470588234
377   QF_NIA/leipzig/term-uI6QEr.smt2.json  1270.409090909091  30231.969696969696  30231.969696969696
378   QF_NIA/leipzig/term-eBQlfQ.smt2.json  1447.9649122807018  31967.859649122805  31967.859649122805
379   QF_NIA/leipzig/term-4UoYtH.smt2.json  2244.3125  32461.5  32461.5
380   QF_NIA/20170427-VeryMax/ITS/From_T2__s1.t2__p18536_safety_0.smt2.json  3798.1  32786.8  32786.8
381   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23765_edge_closing_0.smt2.json  6945.705882352941  33130.23529411765  33130.23529411765
382   QF_NIA/leipzig/term-4Th0Gp.smt2.json  5171.8  33191  33191
383   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__021.smt2.json  0.011494252873563218  41243.87356321839  41243.87356321839
384   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23336_edge_closing_0.smt2.json  5045.518518518518  55147.555555555555  55147.555555555555
385   QF_NIA/20170427-VeryMax/ITS/From_T2__consts4nt.t2_fixed__p18253_terminationG_0.smt2.json  632.125  63992.6875  63992.6875
386   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__svcomp_ex3a.c__p26008_terminationG_0.smt2.json  938.1851851851852  67522.5925925926  67522.5925925926
387   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23628_edge_closing_0.smt2.json  11165.642857142857  67683.57142857143  67683.57142857143
388   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__TriTas.jar-obl-12__p13043_edge_closing_0.smt2.json  10309.466666666667  73034.6  73034.6
389   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Singapore_true-termination.c__p27352_terminationG_0.smt2.json  2025.2142857142858  75329.64285714286  75329.64285714286
390   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23722_edge_closing_0.smt2.json  14590  80517.77777777778  80517.77777777778
391   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__ChenFlurMukhopadhyay-SAS2012-Ex3.04_true-termination.c__p21822_terminationG_0.smt2.json  1689.1666666666667  86629  86629
392   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__LeikeHeizmann-WST2014-Ex5_false-termination.c__p24038_terminationG_0.smt2.json  1258.061224489796  86814.4693877551  86814.4693877551
393   QF_NIA/leipzig/term-4LNX6G.smt2.json  9135.85  86976.9  86976.9
394   QF_NIA/leipzig/term-tEmpby.smt2.json  7742.6551724137935  92529.13793103448  92529.13793103448
395   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__ChenFlurMukhopadhyay-SAS2012-Ex3.07_true-termination.c__p22045_terminationG_0.smt2.json  3180.259259259259  95598.55555555556  95598.55555555556
396   QF_NIA/leipzig/term-rIVs0x.smt2.json  19608  114819.5  114819.5
397   QF_NIA/AProVE/aproveSMT3427371880927870240.smt2.json  2129.76  117188.08  117188.08
398   QF_NIA/leipzig/term-Aon9bM.smt2.json  14805.916666666666  117933.83333333333  117933.83333333333
399   QF_NIA/20170427-VeryMax/ITS/From_T2__edn.t2__p20550_safety_0.smt2.json  4974.916666666667  140646.91666666666  140646.91666666666
400   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Benghazi_nondet_true-termination.c__p26679_terminationG_0.smt2.json  15153  174325.33333333334  174325.33333333334


==> data/cactus-plot-num-samples/sorted-by-Z3.dat.txt <==
n   MeGA  MeGAb  max  Z3
0   1  1  1  0.271274
1   1  1  1  0.305572
2   0.03276633394958782  1.0518117655577857  1.0518117655577857  0.31252361868857725
3   1  1  1  0.334722
4   1  1  1  0.334747
5   1.0036220720580575  1.0036220720580575  1.0036220720580575  0.33865721388491066
6   1  1  1  0.340569
7   1  1  1  0.340946
8   1  1  1  0.341616
9   1  1  1  0.34299
10   1  1  1  0.346841
11   1  1  1  0.355475
12   1  1  1  0.355885
13   0.000187  1  1  0.357195
14   1  1  1  0.35823
15   1  1  1  0.360819
16   0.000048  1  1  0.362666
17   1  1  1  0.369884
18   1  1  1  0.370109
19   0.000008  1  1  0.381343
20   1  0.154608  1  0.382045
21   0.000004  1  1  0.382394
22   1  1  1  0.384259
23   0.000008  0.005867  0.005867  0.385633
24   0.000004  1  1  0.386761
25   1  1  1  0.38914
26   0.876869  1  1  0.390717
27   0.000056  1  1  0.390878
28   1  1  1  0.391123
29   1.3209812777323506  1.3209812777323506  1.3209812777323506  0.3914107155359287
30   1  1  1  0.391958
31   1  1  1  0.392451
32   1  1  1  0.39266
33   0.000129  1  1  0.393145
34   1  1  1  0.393565
35   1  1  1  0.394094
36   1  1  1  0.394911
37   1  1  1  0.395395
38   1  1  1  0.396771
39   1  1  1  0.398812
40   0.793793  1  1  0.399234
41   1  1  1  0.399893
42   0.000008  1  1  0.400684
43   0.000002  1  1  0.403509
44   1.4686077745158368  1.4686077745158368  1.4686077745158368  0.4070026155904464
45   0.000024  1  1  0.408074
46   1  1  1  0.408638
47   1.1401559505309136  1.1401559505309136  1.1401559505309136  0.4093456302953118
48   0.010296  1  1  0.409417
49   0.82081  1  1  0.410023
50   1  1  1  0.410165
51   1  1  1  0.413137
52   1  1  1  0.4153
53   0.000063  1  1  0.416645
54   0.000004  1  1  0.417755
55   1.6949468549413633  1.6949468549413633  1.6949468549413633  0.42458079726910164
56   1  1  1  0.425621
57   1  1  1  0.426263
58   1  1  1  0.427193
59   1  1  1  0.428999
60   1  1  1  0.429836
61   0.000016  1  1  0.431209
62   1  1  1  0.43234
63   1  1  1  0.432506
64   1  1  1  0.432601
65   1  1  1  0.435552
66   1  1  1  0.436523
67   0.000201  1  1  0.439896
68   0.847692  1  1  0.44112
69   1  1  1  0.442057
70   0.000008  1  1  0.444051
71   1  1  1  0.444774
72   0.48541  1  1  0.445116
73   1  1  1  0.447793
74   0.006169783531566766  1.2376697154597325  1.2376697154597325  0.44791762070373903
75   1  1  1  0.450676
76   0.000064  1  1  0.453181
77   1  1  1  0.460675
78   0.000008  1  1  0.462415
79   0.000012  1  1  0.464825
80   0.000008  1  1  0.465566
81   1  1  1  0.466836
82   1  1  1  0.467086
83   1  1  1  0.46844
84   0.000032  1  1  0.468633
85   0.000259  1  1  0.472134
86   0.000032  1  1  0.477377
87   0.000032  0.064223  0.064223  0.479293
88   1  1  1  0.479622
89   1.6186048920714258  1.6186048920714258  1.6186048920714258  0.4805508436168697
90   1  1  1  0.481984
91   0.023503  1  1  0.484382
92   0.000122  1  1  0.486209
93   0.000004  0.276637  0.276637  0.487862
94   0.484435  1  1  0.494559
95   0.000913  1  1  0.49688
96   1  1  1  0.499412
97   1  1  1  0.501185
98   0.000169  1  1  0.503779
99   0.000267  1  1  0.50388
100   0.000004  1  1  0.510861
101   0.000008  1  1  0.533486
102   0.0012558998238306662  1.320609699085874  1.320609699085874  0.5340255088969476
103   0.823458  1  1  0.534437
104   0.000018  1  1  0.542271
105   0.020741  1  1  0.542488
106   0.484362  1  1  0.543175
107   0.242298  1  1  0.556457
108   0.5934215145758382  1.223267028182849  1.223267028182849  0.5881700292238493
109   0.005148663685517762  1.224123558135464  1.224123558135464  0.5959645542782507
110   1  1  1  0.607539
111   1  1  1  0.609296
112   1  1  1  0.614653
113   1  1  1  0.615299
114   1  1  1  0.619142
115   1  1  1  0.621175
116   1.7232555053705259  1.7232555053705259  1.7232555053705259  0.6230706000547995
117   1  1  1  0.625844
118   1  1  1  0.628584
119   1  1  1  0.63282
120   1  1  1  0.633077
121   1  0.624566  1  0.633513
122   0.921033221498088  1.2608257652266777  1.2608257652266777  0.6352985824535922
123   1  1  1  0.642788
124   0.241597  0.285681  0.285681  0.650333
125   1  1  1  0.65183
126   1  1  1  0.661625
127   1  1  1  0.665294
128   1.4405070584845865  1.4405070584845865  1.4405070584845865  0.6692999135695765
129   1  1  1  0.671613
130   1  1  1  0.675486
131   1  1  1  0.681572
132   1  1  1  0.683109
133   1.054738836116789  1.054738836116789  1.054738836116789  0.6842512725424058
134   1  0.010838  1  0.684992
135   1  1  1  0.689708
136   1  1  1  0.697792
137   1  1  1  0.700592
138   1  1  1  0.701285
139   1  1  1  0.701894
140   1  1  1  0.706441
141   1  1  1  0.721147
142   1  1  1  0.721485
143   0.006700694880539067  0.008420357381801009  0.008420357381801009  0.7339913109988244
144   1  0.004347  1  0.753419
145   1  1  1  0.753768
146   1  1  1  0.769032
147   2.8231361655035347  2.8231361655035347  2.8231361655035347  0.7795497662443255
148   1  1  1  0.790822
149   1  0.026015  1  0.7995
150   2.7688789086186896  2.7688789086186896  2.7688789086186896  0.8139811771611792
151   1  1  1  0.827216
152   2.4639827324090113  2.4639827324090113  2.4639827324090113  0.8351176674953862
153   1  1  1  0.837303
154   1  1  1  0.842287
155   1  1  1  0.865079
156   1  1  1  0.866497
157   1  0.008294  1  0.891193
158   1.2699283506424568  1.2699283506424568  1.2699283506424568  0.9094934763780628
159   1.1987762891640215  0.0069241318462113875  1.1987762891640215  0.9126187987302562
160   1  0.017679  1  0.930548
161   1  0.007426  1  0.941069
162   1  0.582862  1  0.942078
163   1  0.024581  1  0.963749
164   1  1  1  1
165   0.5068537296430364  2.177387563609656  2.177387563609656  1.0488042508862259
166   1.1232875481328715  0.03795700953895786  1.1232875481328715  1.0872165383872288
167   4.163561343831059  4.163561343831059  4.163561343831059  1.1141190528730656
168   1.1294534348937861  0.22561961815438272  1.1294534348937861  1.1294534348937861
169   1.577493583544849  0.007698168687698863  1.577493583544849  1.1641208549384225
170   1.8568860763254453  0.009611242331060504  1.8568860763254453  1.1838261508979901
171   2.073303726556118  0.009642935632212505  2.073303726556118  1.3630665820758747
172   1.8551602209124791  1.8551602209124791  1.8551602209124791  1.4206353181692537
173   1.7767890933578294  1.7767890933578294  1.7767890933578294  1.4538718899527907
174   1.9448631302572081  1.9448631302572081  1.9448631302572081  1.4596236689842952
175   2.5025025025025025  2.5025025025025025  2.5025025025025025  1.4795920920920922
176   2.35797336904877  2.35797336904877  2.35797336904877  1.5424989330170504
177   1.9848988892505817  1.9848988892505817  1.9848988892505817  1.5736318091956396
178   1.608190191004749  0.09383628945493609  1.608190191004749  1.608190191004749
179   0.0002242152466367713  0.06202609050142682  0.06202609050142682  1.6303777687185759
180   3.8739869524119444  3.8739869524119444  3.8739869524119444  1.6632265662529249
181   2.2493291375847155  2.2493291375847155  2.2493291375847155  1.766933512080022
182   1.7921821430555631  1.7921821430555631  1.7921821430555631  1.7704985313067338
183   2.2487575614473005  2.2487575614473005  2.2487575614473005  1.830461669927365
184   2.7313598348073573  2.7313598348073573  2.7313598348073573  1.9849502073102114
185   2.400810513629401  2.400810513629401  2.400810513629401  2.0912884189702443
186   2.7252114764105695  2.7252114764105695  2.7252114764105695  2.125795761751112
187   4.135307253328922  4.135307253328922  4.135307253328922  2.671073525762964
188   4.395758971744061  4.395758971744061  4.395758971744061  2.673891829163223
189   4.138524698715402  4.138524698715402  4.138524698715402  2.814453383657794
190   6.673206408947435  6.673206408947435  6.673206408947435  2.9107725571059637
191   39.191095783038094  39.191095783038094  39.191095783038094  9.49470920206929
192   32.407557442395564  32.407557442395564  32.407557442395564  9.853031726998736
193   41.521341969772465  41.521341969772465  41.521341969772465  10.004941039694403
194   48.37227301310889  48.37227301310889  48.37227301310889  10.29081410535481
195   49.7116723006562  49.7116723006562  49.7116723006562  10.769834957247962
196   36.63137843877065  36.63137843877065  36.63137843877065  10.798820469614272
197   45.31858968548899  45.31858968548899  45.31858968548899  11.124807395993837
198   20.527558246946526  20.527558246946526  20.527558246946526  11.372821512881043
199   25.095992170050444  25.095992170050444  25.095992170050444  11.862724922829823
200   45.06128334534968  45.06128334534968  45.06128334534968  12.323855443403028
201   59.17860101787194  59.17860101787194  59.17860101787194  12.751864125932062
202   18.48531341848901  18.48531341848901  18.48531341848901  12.848106179640276
203   32.92072688964972  32.92072688964972  32.92072688964972  12.916743481696075
204   60.80505898090721  60.80505898090721  60.80505898090721  13.06700717499696
205   49.34372841211882  49.34372841211882  49.34372841211882  14.202259942761275
206   67.49460043196544  67.49460043196544  67.49460043196544  14.363795896328293
207   22.525566517997927  22.525566517997927  22.525566517997927  14.738951209622922
208   53.827107331252016  53.827107331252016  53.827107331252016  14.760415545268597
209   38.429021597110136  38.429021597110136  38.429021597110136  15.711513334870494
210   82.11528986697323  82.11528986697323  82.11528986697323  17.584414517983248
211   74.510096118024  74.510096118024  74.510096118024  17.907756501005885
212   73.34604664808568  73.34604664808568  73.34604664808568  18.127402083027725
213   59.765718383934974  59.765718383934974  59.765718383934974  18.135548649294766
214   60.5070490712168  60.5070490712168  60.5070490712168  18.25552126822775
215   82.02099737532808  82.02099737532808  82.02099737532808  18.347030839895012
216   48.4003678427956  48.4003678427956  48.4003678427956  20.167126470161172
217   38.9377774316642  38.9377774316642  38.9377774316642  20.508955688809284
218   42.898202565312516  42.898202565312516  42.898202565312516  22.623096392261164
219   49.147294441441  49.147294441441  49.147294441441  24.948051309775398
220   103.47682119205298  103.47682119205298  103.47682119205298  28.32926324503311
221   64.72910868017347  64.72910868017347  64.72910868017347  30.54443653310894
222   70.80648587410607  70.80648587410607  70.80648587410607  31.346243715924377
223   68.7426960885406  68.7426960885406  68.7426960885406  32.16298893242593
224   123.56357345854443  123.56357345854443  123.56357345854443  33.77758556777462
225   66.47168306301515  66.47168306301515  66.47168306301515  34.204068067003455
226   53.484516232550675  53.484516232550675  53.484516232550675  34.35032358132321
227   115.07479861910241  115.07479861910241  115.07479861910241  34.50840046029919
228   63.78364587319811  63.78364587319811  63.78364587319811  36.33224901135349
229   125.07817385866166  125.07817385866166  125.07817385866166  36.78886804252658
230   57.07111060381235  57.07111060381235  57.07111060381235  36.882718867709166
231   0.041379310344827586  5.862068965517241  5.862068965517241  37.80689655172414
232   188.39487565938205  188.39487565938205  188.39487565938205  38.955350414468725
233   0.016  5.728  5.728  41.32
234   146.37002341920376  146.37002341920376  146.37002341920376  46.44350117096019
235   86.41548565502939  86.41548565502939  86.41548565502939  47.0893536121673
236   1.9746835443037976  6.810126582278481  6.810126582278481  47.278481012658226
237   4.47108843537415  1.9370748299319729  4.47108843537415  49.302721088435376
238   108.7547580206634  108.7547580206634  108.7547580206634  50.79771615008156
239   5.740530303030303  2.308712121212121  5.740530303030303  53.45643939393939
240   4.524861878453039  2.0460405156537753  4.524861878453039  56.25966850828729
241   4.854932301740813  2.3210831721470018  4.854932301740813  60.61895551257253
242   119.28903733746868  119.28903733746868  119.28903733746868  60.685792675653104
243   7.8076923076923075  7.384615384615385  7.8076923076923075  62.57692307692308
244   120.8313194780087  120.8313194780087  120.8313194780087  62.83264862252296
245   8.347826086956522  8.63768115942029  8.63768115942029  63.21739130434783
246   220.55580061755623  220.55580061755623  220.55580061755623  66.49735333039258
247   6.078125  3.43125  6.078125  70.503125
248   7.304347826086956  2.597254004576659  7.304347826086956  71.18764302059496
249   750.6517055655296  761.6481149012567  761.6481149012567  72.016157989228
250   7.7894736842105265  7.473684210526316  7.7894736842105265  72.84210526315789
251   123.25896708985579  123.25896708985579  123.25896708985579  80.15801799580919
252   8.736543909348441  3.1133144475920678  8.736543909348441  84.92917847025495
253   6.815642458100559  3.058659217877095  6.815642458100559  85.84078212290503
254   8.25  8.625  8.625  86.3125
255   8.467787114845938  3.0644257703081235  8.467787114845938  88.34733893557423
256   7.897119341563786  2.3045267489711936  7.897119341563786  89.16872427983539
257   213.94950791613178  213.94950791613178  213.94950791613178  89.4204107830552
258   0.3888888888888889  10.833333333333334  10.833333333333334  91.16666666666667
259   176.522506619594  176.522506619594  176.522506619594  97.20353045013239
260   409.8360655737705  409.8360655737705  409.8360655737705  99.09877049180328
261   268.23568281938327  1890.5704845814978  1890.5704845814978  100.14096916299559
262   0.05  15.066666666666666  15.066666666666666  102.28333333333333
263   395.56962025316454  395.56962025316454  395.56962025316454  103.37223101265823
264   8.840909090909092  2.6272727272727274  8.840909090909092  103.44090909090909
265   9.526490066225165  3.698675496688742  9.526490066225165  104.44039735099338
266   351.000351000351  351.000351000351  351.000351000351  105.55914355914356
267   348.4320557491289  348.4320557491289  348.4320557491289  107.56236933797909
268   1219.5817694369973  1225.2627345844503  1225.2627345844503  112.72922252010724
269   9.371980676328503  2.6714975845410627  9.371980676328503  112.90821256038647
270   1320.3936781609195  1324.9913793103449  1324.9913793103449  125.21264367816092
271   525.7623554153523  525.7623554153523  525.7623554153523  135.69400630914828
272   11.866666666666667  3.5575757575757576  11.866666666666667  135.9212121212121
273   11.975460122699387  3.4478527607361964  11.975460122699387  138.5276073619632
274   321.54340836012864  321.54340836012864  321.54340836012864  141.6250803858521
275   8.265116279069767  4.525581395348837  8.265116279069767  141.87906976744185
276   0.5  13.25  13.25  144.625
277   1.8  15.6  15.6  147.2
278   505.3057099545225  505.3057099545225  505.3057099545225  159.8701364325417
279   14.142857142857142  4.164285714285715  14.142857142857142  159.92142857142858
280   13.719424460431656  4.0215827338129495  13.719424460431656  161.20143884892087
281   14.114503816793894  4.358778625954199  14.114503816793894  170.93129770992365
282   12.735294117647058  3.948529411764706  12.735294117647058  173.19117647058823
283   273.3734281027884  273.3734281027884  273.3734281027884  174.75970475669766
284   471.25353440150803  471.25353440150803  471.25353440150803  181.55042412818096
285   16.93913043478261  4.765217391304348  16.93913043478261  193.30434782608697
286   1984.1711711711712  2009.8108108108108  2009.8108108108108  197.981981981982
287   16.719298245614034  4.982456140350878  16.719298245614034  199.91228070175438
288   14.216216216216216  4.747747747747748  14.216216216216216  203.46846846846847
289   775.1937984496124  775.1937984496124  775.1937984496124  209.7449612403101
290   1002.0040080160321  1002.0040080160321  1002.0040080160321  217.18637274549098
291   2308.377659574468  2487.228723404255  2487.228723404255  228.59574468085106
292   14.669230769230769  8.63076923076923  14.669230769230769  243.7153846153846
293   1184.8341232227488  1184.8341232227488  1184.8341232227488  250.54146919431278
294   801.924619085806  801.924619085806  801.924619085806  281.54611066559744
295   10.309734513274336  8.123893805309734  10.309734513274336  282.05309734513276
296   1161.4401858304298  1161.4401858304298  1161.4401858304298  286.1637630662021
297   619.9628022318661  619.9628022318661  619.9628022318661  287.8884066955983
298   1070.6638115631692  1070.6638115631692  1070.6638115631692  288.8147751605996
299   850.3401360544218  850.3401360544218  850.3401360544218  297.07568027210885
300   1070.6638115631692  1070.6638115631692  1070.6638115631692  298.8104925053533
301   43.8  38.6  43.8  311.5
302   23.376623376623378  7.103896103896104  23.376623376623378  312.2207792207792
303   1267.427122940431  1267.427122940431  1267.427122940431  322.6768060836502
304   1262.6262626262626  1262.6262626262626  1262.6262626262626  326.760101010101
305   1338.6880856760374  1338.6880856760374  1338.6880856760374  331.0548862115127
306   1295.3367875647668  1295.3367875647668  1295.3367875647668  342.3458549222798
307   1428.5714285714287  1428.5714285714287  1428.5714285714287  384.56714285714287
308   3762.923076923077  5532.336538461538  5532.336538461538  396.84615384615387
309   13.521739130434783  531.1242236024844  531.1242236024844  406.16149068322983
310   1686.3406408094436  1686.3406408094436  1686.3406408094436  462.13322091062395
311   742.9420505200594  742.9420505200594  742.9420505200594  498.5601783060921
312   2145.922746781116  2145.922746781116  2145.922746781116  522.3476394849786
313   2267.573696145125  2267.573696145125  2267.573696145125  561.4308390022676
314   50.60919540229885  628.8620689655172  628.8620689655172  617.183908045977
315   24.142857142857142  11.114285714285714  24.142857142857142  633.4857142857143
316   0.25274725274725274  0.028846153846153848  0.25274725274725274  649.8406593406594
317   6647.482142857143  15865.19642857143  15865.19642857143  658.5892857142857
318   14.130434782608695  17.217391304347824  17.217391304347824  668
319   2666.6666666666665  2666.6666666666665  2666.6666666666665  694.632
320   30.49019607843137  478.01960784313724  478.01960784313724  695.5098039215686
321   2949.8525073746314  2949.8525073746314  2949.8525073746314  728.3126843657817
322   3448.2758620689656  3448.2758620689656  3448.2758620689656  730.1448275862069
323   2949.8525073746314  2949.8525073746314  2949.8525073746314  732.6607669616519
324   3222.063829787234  8461.936170212766  8461.936170212766  736.2127659574468
325   14.75  17.975  17.975  767.075
326   2044.9897750511248  2044.9897750511248  2044.9897750511248  777.922290388548
327   3597.122302158273  3597.122302158273  3597.122302158273  784.9748201438849
328   2252.252252252252  2252.252252252252  2252.252252252252  805.5968468468468
329   3773.5849056603774  3773.5849056603774  3773.5849056603774  811.1320754716982
330   3861.003861003861  3861.003861003861  3861.003861003861  826.953667953668
331   3984.06374501992  3984.06374501992  3984.06374501992  850.1394422310757
332   4405.286343612334  4405.286343612334  4405.286343612334  879.7488986784141
333   3918.8346774193546  4032.2580645161293  4032.2580645161293  965.0120967741935
334   2410.126865671642  2487.5621890547263  2487.5621890547263  975.3905472636816
335   567.4666666666667  1722.3466666666666  1722.3466666666666  1125.7866666666666
336   18.535714285714285  28  28  1133.892857142857
337   37.696969696969695  818.3333333333334  818.3333333333334  1150.060606060606
338   5319.148936170212  5319.148936170212  5319.148936170212  1166.1968085106382
339   56.31428571428572  1646.857142857143  1646.857142857143  1477.5142857142857
340   65.83333333333333  1327.9583333333333  1327.9583333333333  1576.5833333333333
341   3984.06374501992  3984.06374501992  3984.06374501992  1579.4860557768925
342   8130.081300813008  8130.081300813008  8130.081300813008  1742.9512195121952
343   8547.008547008547  8547.008547008547  8547.008547008547  1782.162393162393
344   8403.361344537816  8403.361344537816  8403.361344537816  1808.857142857143
345   77.75  1428.35  1428.35  1855.4
346   0.9756592292089249  0.20689655172413793  0.9756592292089249  1927.4847870182555
347   95.63157894736842  1982.2105263157894  1982.2105263157894  2024.0526315789473
348   138.3783783783784  661.4324324324324  661.4324324324324  2041.1891891891892
349   197.0625  1437.0625  1437.0625  2173.75
350   97.1875  1838.25  1838.25  2309.3125
351   22122.5  27078.6  27078.6  2488.5
352   12647.258064516129  16928.548387096773  16928.548387096773  2665.516129032258
353   26.615384615384617  199.23076923076923  199.23076923076923  2950.7948717948716
354   311.35051546391753  10309.278350515464  10309.278350515464  3071.721649484536
355   24561.777777777777  30856.333333333332  30856.333333333332  3359.4444444444443
356   16031.969696969696  22398.81818181818  22398.81818181818  3598.6666666666665
357   17964  25412.666666666668  25412.666666666668  3935.1666666666665
358   137.26666666666668  4451.6  4451.6  3999.6
359   331.22222222222223  2994.1111111111113  2994.1111111111113  4267.666666666667
360   143.53846153846155  3815.230769230769  3815.230769230769  4287.153846153846
361   42329  50745  50745  4691.25
362   48434.6  69853  69853  6067.6
363   85.79166666666667  304.9166666666667  304.9166666666667  6107.854166666667
364   0.013333333333333334  13333.333333333334  13333.333333333334  6473.253333333333
365   49334  60950.666666666664  60950.666666666664  6593.666666666667
366   368.42424242424244  1029.8181818181818  1029.8181818181818  6909.878787878788
367   38779.13333333333  33266.2  38779.13333333333  6946.933333333333
368   58841.75  70935.5  70935.5  7208.75
369   88.85714285714286  1140.6571428571428  1140.6571428571428  8517.542857142857
370   255.95  1688.8  1688.8  10431.475
371   811.28  6721.48  6721.48  10736.96
372   1021.6153846153846  28418.69230769231  28418.69230769231  11089.23076923077
373   12014.76923076923  67411.53846153847  67411.53846153847  11215.692307692309
374   106165  108275.5  108275.5  12470.5
375   0.4383561643835616  0.3013698630136986  0.4383561643835616  12918.808219178081
376   87653  112570.5  112570.5  13276
377   1335  10385  10385  16106.5
378   602.1176470588235  1129.1764705882354  1129.1764705882354  20347.823529411766
379   0.23809523809523808  0.47619047619047616  0.47619047619047616  20660.738095238095
380   455.1111111111111  1364.611111111111  1364.611111111111  23444.055555555555
381   1.4523809523809523  0.9523809523809523  1.4523809523809523  23523.52380952381
382   2.230769230769231  4.128205128205129  4.128205128205129  24739.4358974359
383   0.05263157894736842  0.7368421052631579  0.7368421052631579  50851.26315789474
384   1.1333333333333333  2.6666666666666665  2.6666666666666665  60358.86666666667
385   0.4  1.2  1.2  97433.9
386   1  1  1  98080.71428571429
387   0.25  0.75  0.75  223842.75
388   0.25  2.25  2.25  242058.5
389   0.3333333333333333  3  3  292619
390   0.3333333333333333  1.3333333333333333  1.3333333333333333  302654.6666666667
391   0.5  2  2  408727.5
392   1  2.5  2.5  443730
393   1  1  1  500000


==> data/cactus-plot-num-samples/sorted-by-max.dat.txt <==
n   fn  MeGA  MeGAb  max
0   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__028.smt2.json  0.020110480292569417  0.0017615505912395861  0.020110480292569417
1   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__017.smt2.slack.smt2.json  0.0068165411983087554  0.028620535560826374  0.028620535560826374
2   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__035.smt2.json  0.0003581167257435153  0.039933061281963105  0.039933061281963105
3   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__032.smt2.json  0.000002874632945305796  0.07457660250006827  0.07457660250006827
4   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__028.smt2.slack.smt2.json  0.18141652760128807  0.01713821312470975  0.18141652760128807
5   QF_NIA/leipzig/term-DtOD2C.smt2.json  0.00520892959358901  0.5331425300515169  0.5331425300515169
6   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__004.smt2.json  0.7143612225620898  0.7165218190317105  0.7165218190317105
7   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__015.smt2.slack.smt2.json  0.7982966599710518  0.10400654004481029  0.7982966599710518
8   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__018.smt2.slack.smt2.json  0.8429961149333369  0.5750853516506369  0.8429961149333369
9   QF_NIA/AProVE/aproveSMT6912315385811716693.smt2.json  0.8791807462979612  0.881361151584669  0.881361151584669
10   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__035.smt2.json  0.000003392294234032683  0.919825669999313  0.919825669999313
11   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__005.smt2.json  0.9518810688500723  0.9535171299755133  0.9535171299755133
12   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__017.smt2.json  1  1  1
13   QF_LIA/pb2010/normalized-1096.cudf.paranoid.smt2.json  1  1  1
14   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__013.smt2.slack.smt2.json  1.1533966818091752  0.04881905250743416  1.1533966818091752
15   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__021.smt2.json  1.180835811699468  0.011927754146079442  1.180835811699468
16   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__034.smt2.json  0.0000028871715030398306  1.19118127900254  1.19118127900254
17   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__008.smt2.slack.smt2.json  1.2279190307297945  1.229611414598886  1.229611414598886
18   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__011.smt2.slack.smt2.json  1.2260529964867977  1.242816803798839  1.242816803798839
19   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__013.smt2.slack.smt2.json  1.1264990778912711  1.2703219913380823  1.2703219913380823
20   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__019.smt2.json  0.00016120566686322814  1.278827719125011  1.278827719125011
21   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__015.smt2.json  0.1204738139221141  1.3573201539553565  1.3573201539553565
22   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__011.smt2.json  0.11323339362735173  1.3685275263667807  1.3685275263667807
23   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__014.smt2.slack.smt2.json  1.2876396190472457  1.3687565028133322  1.3687565028133322
24   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__030.smt2.slack.smt2.json  0.7247298168993977  1.4172412243365708  1.4172412243365708
25   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__014.smt2.slack.smt2.json  1.4298528499797039  1.2882759713170417  1.4298528499797039
26   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__007.smt2.slack.smt2.json  1.4343988543828352  1.4346969899232616  1.4346969899232616
27   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__019.smt2.json  0.1016848490548293  1.4692753691338287  1.4692753691338287
28   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__019.smt2.slack.smt2.json  1.487368821097741  1.4863098305195395  1.487368821097741
29   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__007.smt2.json  0.02191214455297002  1.5197351885792945  1.5197351885792945
30   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__007.smt2.slack.smt2.json  1.517249092576169  1.519930450492428  1.519930450492428
31   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__030.smt2.json  0.0000026932381542969605  1.5287277614275778  1.5287277614275778
32   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__018.smt2.slack.smt2.json  0.921481184650277  1.535924532043311  1.535924532043311
33   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__018.smt2.json  0.00009144535092470937  1.5364838373517427  1.5364838373517427
34   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__015.smt2.slack.smt2.json  1.5337011189445031  1.5370356293714031  1.5370356293714031
35   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__008.smt2.json  1.5843692495327837  1.5924641844357654  1.5924641844357654
36   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__022.smt2.json  0.00017291338942324684  1.6700807092276482  1.6700807092276482
37   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__035.smt2.json  0.0000049543426361437875  1.674372733775302  1.674372733775302
38   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__017.smt2.json  0.0000299596714734775  1.6764233769699068  1.6764233769699068
39   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__026.smt2.json  0.000005416857667325041  1.6918884587753433  1.6918884587753433
40   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__014.smt2.slack.smt2.json  1.6954374979460285  1.7075681537821532  1.7075681537821532
41   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__010.smt2.slack.smt2.json  1.699023987028883  1.7076586815876902  1.7076586815876902
42   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__013.smt2.slack.smt2.json  1.4971024836744287  1.7106651168940674  1.7106651168940674
43   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__003.smt2.slack.smt2.json  1.714810043880955  1.7189661269961727  1.7189661269961727
44   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__029.smt2.json  0.000034963812454109994  1.7260679987879213  1.7260679987879213
45   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__010.smt2.slack.smt2.json  1.7550716222479104  1.7690625982175676  1.7690625982175676
46   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__015.smt2.json  0.010013064216150301  1.7790897963696264  1.7790897963696264
47   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__010.smt2.json  1.8282234701107403  1.8276773329132132  1.8282234701107403
48   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__012.smt2.json  0.016912183368072174  1.846164276236746  1.846164276236746
49   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__018.smt2.slack.smt2.json  1.8656682268994746  1.865799302839842  1.865799302839842
50   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__006.smt2.slack.smt2.json  1.8765385263495935  1.8826013193103308  1.8826013193103308
51   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__009.smt2.slack.smt2.json  1.8691390514365076  1.8875919843768876  1.8875919843768876
52   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__002.smt2.slack.smt2.json  1.8876417880942569  1.8974748415212197  1.8974748415212197
53   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__020.smt2.json  0.14425840322879233  1.9090664527450767  1.9090664527450767
54   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__017.smt2.json  0.15918673605610068  1.9144090904787303  1.9144090904787303
55   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem_2__016.smt2.slack.smt2.json  1.8488017272595352  1.9362435631237684  1.9362435631237684
56   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__012.smt2.slack.smt2.json  1.933927708144938  1.9385542287723325  1.9385542287723325
57   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__015.smt2.slack.smt2.json  1.9430741753727956  1.9501483683888035  1.9501483683888035
58   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__026.smt2.json  0.000004062337929643016  1.9613752909649542  1.9613752909649542
59   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__018.smt2.slack.smt2.json  1.9763771530711731  1.179305615739236  1.9763771530711731
60   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__005.smt2.json  2.018216600218915  1.9700246385702513  2.018216600218915
61   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9900_2400_100.smt2.json  1.598825831702544  2.025440313111546  2.025440313111546
62   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__013.smt2.slack.smt2.json  1.991521769896359  2.0334082638607764  2.0334082638607764
63   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__033.smt2.json  0.000003859145064298181  2.0373324045657544  2.0373324045657544
64   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__021.smt2.slack.smt2.json  2.001723381498166  2.054410298614317  2.054410298614317
65   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__016.smt2.slack.smt2.json  1.7998988448000963  2.093726497397792  2.093726497397792
66   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__008.smt2.slack.smt2.json  2.0137831472632985  2.0965782739645373  2.0965782739645373
67   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__017.smt2.json  0.000005496283481813141  2.119653404363637  2.119653404363637
68   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__012.smt2.json  0.00004656314128254847  2.1822697535812043  2.1822697535812043
69   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__005.smt2.slack.smt2.json  2.1851727854233483  2.1759748348805212  2.1851727854233483
70   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__016.smt2.json  0.0000908178215784563  2.1862141384900826  2.1862141384900826
71   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__014.smt2.slack.smt2.json  2.198159203233237  1.8630582146139514  2.198159203233237
72   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__025.smt2.json  0.000032957327984633644  2.2282742976613172  2.2282742976613172
73   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem_2__015.smt2.json  0.15830130323608255  2.302139379869838  2.302139379869838
74   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__009.smt2.slack.smt2.json  2.311242183387105  2.3138412875924725  2.3138412875924725
75   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__016.smt2.json  0.000024072204577630602  2.34895970463405  2.34895970463405
76   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__021.smt2.json  0.19821876110085118  2.3573065925072565  2.3573065925072565
77   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__020.smt2.json  0.19516065397088117  2.3669598437244392  2.3669598437244392
78   QF_NIA/AProVE/aproveSMT7033970933718248254.smt2.json  2.367920124160617  2.3875961502788665  2.3875961502788665
79   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__004.smt2.slack.smt2.json  2.386048644028285  2.402241044370192  2.402241044370192
80   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__004.smt2.slack.smt2.json  2.458076186847865  2.452906393572992  2.458076186847865
81   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__016.smt2.json  0.000010246934031946525  2.4825878973462148  2.4825878973462148
82   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__019.smt2.json  0.000009198584797728869  2.4919374404247905  2.4919374404247905
83   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__022.smt2.slack.smt2.json  1.4597003335509944  2.511383089494026  2.511383089494026
84   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__020.smt2.slack.smt2.json  2.291904906275314  2.5214628819926386  2.5214628819926386
85   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9820_2400_100.smt2.json  1.972027972027972  2.554778554778555  2.554778554778555
86   QF_LIA/slacks/15-7.slack.smt2.json  2.5561272128033057  2.5702420809106803  2.5702420809106803
87   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/15-vars/v15_problem__005.smt2.slack.smt2.json  2.569138670565133  2.5725498284771375  2.5725498284771375
88   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__015.smt2.json  0.15901068114913058  2.5767187373279627  2.5767187373279627
89   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__010.smt2.slack.smt2.json  2.5785695457199087  2.5846226245748856  2.5846226245748856
90   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__011.smt2.slack.smt2.json  2.3271335999235045  2.5854224538881545  2.5854224538881545
91   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__029.smt2.json  0.00011736199574073757  2.5939715054854506  2.5939715054854506
92   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__032.smt2.json  0.000005138884784918401  2.6070333346608785  2.6070333346608785
93   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8820_2400_100.smt2.json  1.9594594594594594  2.6283783783783785  2.6283783783783785
94   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__004.smt2.slack.smt2.json  2.6605298892768676  2.6572246097830305  2.6605298892768676
95   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__016.smt2.slack.smt2.json  1.958247668843807  2.6668224858644574  2.6668224858644574
96   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__006.smt2.json  0.09046229427068463  2.762070772186809  2.762070772186809
97   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__012.smt2.json  0.019990781014710034  2.7765751800314398  2.7765751800314398
98   QF_LIA/slacks/20-19.slack.smt2.json  1.2676747846051961  2.862744321847394  2.862744321847394
99   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__005.smt2.slack.smt2.json  2.904745543063764  2.9079596505063976  2.9079596505063976
100   QF_NIA/AProVE/aproveSMT2815106190061554619.smt2.json  2.9452903096202667  0.11739297411526516  2.9452903096202667
101   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9500_2400_100.smt2.json  2.3232876712328765  2.958904109589041  2.958904109589041
102   QF_LIA/bofill-scheduling/SMT_real_LIA/ex9240_2400_100.smt2.json  2.285326086956522  3.0244565217391304  3.0244565217391304
103   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__035.smt2.json  0.22748256052523594  3.030040350157297  3.030040350157297
104   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8600_2400_100.smt2.json  2.3629032258064515  3.0806451612903225  3.0806451612903225
105   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__010.smt2.json  2.9855964977704814  3.0915626907556057  3.0915626907556057
106   QF_NIA/AProVE/aproveSMT3020861691615213415.smt2.json  3.1644151399532454  3.15796348891575  3.1644151399532454
107   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__001.smt2.json  3.2099106652666607  3.2478646234196398  3.2478646234196398
108   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__027.smt2.json  0.00003397060056837061  3.2538941454854666  3.2538941454854666
109   QF_LIA/dillig/35-11.smt2.json  0.22116367016582617  3.2561388853057824  3.2561388853057824
110   QF_LIA/slacks/15-13.slack.smt2.json  3.255933635248115  3.2621681784945675  3.2621681784945675
111   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__022.smt2.json  0.0015813006314033835  3.321031019180367  3.321031019180367
112   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__024.smt2.json  0.04841800248785425  3.3515648081428497  3.3515648081428497
113   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__006.smt2.slack.smt2.json  3.3831476451478295  3.4000195843008147  3.4000195843008147
114   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__004.smt2.json  3.2684666005167187  3.404691809887545  3.404691809887545
115   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__006.smt2.json  3.214909854256609  3.41747042522011  3.41747042522011
116   QF_LIA/slacks/15-5.slack.smt2.json  3.467949976711072  3.4799274106411904  3.4799274106411904
117   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__012.smt2.slack.smt2.json  3.3380601471196183  3.5353986075475907  3.5353986075475907
118   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__003.smt2.json  3.6399174829448846  3.6794977458112834  3.6794977458112834
119   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__014.smt2.slack.smt2.json  3.5808638369024357  3.714530913193255  3.714530913193255
120   QF_LIA/dillig/40-17.smt2.json  0.28398624326680255  3.7608768081550394  3.7608768081550394
121   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8440_2400_100.smt2.json  2.74294670846395  3.8150470219435735  3.8150470219435735
122   QF_NIA/20170427-VeryMax/ITS/From_T2__s1.t2__p19508_safety_0.smt2.json  0.7865621285690682  3.9714847643362345  3.9714847643362345
123   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem_2__035.smt2.slack.smt2.json  0.3985401331003195  4.0176384402195975  4.0176384402195975
124   QF_LIA/dillig/30-12.smt2.json  0.002200349569906894  4.032441526636987  4.032441526636987
125   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__015.smt2.json  4.167829325322473  1.3504302869353815  4.167829325322473
126   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__004.smt2.json  4.159572936247204  4.314738441841793  4.314738441841793
127   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__023.smt2.json  4.404071096155999  3.5433505309105087  4.404071096155999
128   QF_NIA/20170427-VeryMax/ITS/From_T2__s1-striped.t2_fixed__p10585_safety_0.smt2.json  0.669240713807512  4.474155643280929  4.474155643280929
129   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__014.smt2.slack.smt2.json  3.8411070943197765  4.546670828182638  4.546670828182638
130   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__017.smt2.slack.smt2.json  3.1849804306493366  4.568294932242823  4.568294932242823
131   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__003.smt2.json  2.5076949486397275  4.595197258069913  4.595197258069913
132   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__020.smt2.json  0.01930361193953761  4.672259182789121  4.672259182789121
133   QF_NIA/AProVE/aproveSMT4320561846839987710.smt2.json  4.719986645101938  4.693072321785137  4.719986645101938
134   QF_LIA/bofill-scheduling/SMT_random_LIA/ex24600_2600_100.smt2.json  3.519125683060109  4.748633879781421  4.748633879781421
135   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__001.smt2.slack.smt2.json  4.793239973112256  4.810701321980731  4.810701321980731
136   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__009.smt2.json  1.861216997909344  4.973884888250818  4.973884888250818
137   QF_LIA/pb2010/normalized-j6015_4-sat.smt2.json  5  0.16666666666666666  5
138   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8500_2400_100.smt2.json  3.75  5.033898305084746  5.033898305084746
139   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__023.smt2.slack.smt2.json  2.611540721175815  5.071786168006548  5.071786168006548
140   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__024.smt2.slack.smt2.json  1.6606931562273368  5.076418947288064  5.076418947288064
141   QF_LIA/dillig/40-25.smt2.json  0.012179432357764086  5.081240216110093  5.081240216110093
142   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__013.smt2.json  4.7602159060462625  5.096213271411985  5.096213271411985
143   QF_LIA/dillig/40-35.smt2.json  0.00440337891933402  5.185524674716381  5.185524674716381
144   QF_LIA/bofill-scheduling/SMT_real_LIA/ex8220_2400_100.smt2.json  3.7896995708154506  5.4034334763948495  5.4034334763948495
145   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__009.smt2.json  1.0959401756944542  5.592496475390438  5.592496475390438
146   QF_LIA/bofill-scheduling/SMT_random_LIA/ex27000_2600_100.smt2.json  3.895348837209302  5.77906976744186  5.77906976744186
147   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__007.smt2.json  5.793344177675902  5.808197329345083  5.808197329345083
148   QF_LIA/dillig/30-23.smt2.json  0.01791434933850455  5.818626498064744  5.818626498064744
149   QF_LIA/pb2010/normalized-j3027_8-sat.smt2.json  1.3181818181818181  6.045454545454546  6.045454545454546
150   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__009.smt2.json  6.035355460925879  6.13150255339029  6.13150255339029
151   QF_LIA/pb2010/normalized-j6022_1-sat.smt2.json  6.153846153846154  0.15384615384615385  6.153846153846154
152   QF_NIA/AProVE/aproveSMT1364093870217899063.smt2.json  6.234686855529445  6.340594533913834  6.340594533913834
153   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__008.smt2.json  5.320608472712717  6.465468451533469  6.465468451533469
154   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__002.smt2.json  6.407204427992842  6.46949694158789  6.46949694158789
155   QF_LIA/pb2010/normalized-j308_6-sat.smt2.json  0.047058823529411764  6.635294117647059  6.635294117647059
156   QF_LIA/bofill-scheduling/SMT_random_LIA/ex17800_2600_100.smt2.json  4.803030303030303  6.704545454545454  6.704545454545454
157   QF_LIA/pb2010/normalized-j3024_4-sat.smt2.json  0.09090909090909091  6.818181818181818  6.818181818181818
158   QF_LIA/bofill-scheduling/SMT_real_LIA/ex6220_2400_100.smt2.json  3.9597701149425286  6.982758620689655  6.982758620689655
159   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__025.smt2.slack.smt2.json  3.903621841000375  7.025790253280247  7.025790253280247
160   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__015.smt2.json  7.050692886954714  7.023792032228469  7.050692886954714
161   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__023.smt2.json  7.218881647399334  4.151120623332961  7.218881647399334
162   QF_LIA/bofill-scheduling/SMT_random_LIA/ex26100_2600_100.smt2.json  5.108527131782946  7.255813953488372  7.255813953488372
163   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28300_2600_100.smt2.json  5.301587301587301  7.285714285714286  7.285714285714286
164   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__008.smt2.json  7.181160704608774  7.286144351717851  7.286144351717851
165   QF_LIA/dillig/25-26.smt2.json  0.00023804918691324595  7.349666152546548  7.349666152546548
166   QF_LIA/dillig/30-28.smt2.json  0.007551218161683278  7.721656976744186  7.721656976744186
167   QF_LIA/slacks/45-34.slack.smt2.json  2.3900576210462328  7.729950656724719  7.729950656724719
168   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__021.smt2.slack.smt2.json  1.9860439238404268  8.030795955031365  8.030795955031365
169   QF_LIA/bofill-scheduling/SMT_random_LIA/ex25700_2600_100.smt2.json  5.717948717948718  8.316239316239317  8.316239316239317
170   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__026.smt2.slack.smt2.json  1.6758159452491133  8.519359383439973  8.519359383439973
171   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21300_2600_100.smt2.json  5.866071428571429  8.544642857142858  8.544642857142858
172   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28500_2600_100.smt2.json  5.935779816513762  8.743119266055047  8.743119266055047
173   QF_LIA/bofill-scheduling/SMT_random_LIA/ex28200_2600_100.smt2.json  6.594059405940594  8.752475247524753  8.752475247524753
174   QF_LIA/bofill-scheduling/SMT_real_LIA/ex6120_2400_100.smt2.json  4.8161764705882355  9.007352941176471  9.007352941176471
175   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21200_2600_100.smt2.json  6.346153846153846  9.01923076923077  9.01923076923077
176   QF_LIA/bofill-scheduling/SMT_random_LIA/ex21900_2600_100.smt2.json  6.269230769230769  9.134615384615385  9.134615384615385
177   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__010.smt2.json  9.274555862163334  9.325371160117676  9.325371160117676
178   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__018.smt2.json  0.804779823824967  9.34624104528815  9.34624104528815
179   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__010.smt2.json  7.216495513850921  9.395482452996966  9.395482452996966
180   QF_LIA/pb2010/normalized-j3031_7-sat.smt2.json  5.888888888888889  9.416666666666666  9.416666666666666
181   QF_LIA/pb2010/normalized-j6018_3-sat.smt2.json  5.2727272727272725  9.636363636363637  9.636363636363637
182   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem_2__003.smt2.slack.smt2.json  9.837806762687766  9.846547567534154  9.846547567534154
183   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__005.smt2.json  9.469115694538031  9.899713724098609  9.899713724098609
184   QF_LIA/bofill-scheduling/SMT_random_LIA/ex18000_2600_100.smt2.json  6.75531914893617  10.03191489361702  10.03191489361702
185   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__010.smt2.json  1.296263261349561  10.543122946846895  10.543122946846895
186   QF_LIA/prime-cone/prime_cone_sat_10.smt2.json  11.444376633866396  0.9077923552830868  11.444376633866396
187   QF_LIA/bofill-scheduling/SMT_random_LIA/ex18900_2600_100.smt2.json  8.407894736842104  11.631578947368421  11.631578947368421
188   QF_LIA/bofill-scheduling/SMT_random_LIA/ex16300_2600_100.smt2.json  7.586666666666667  12.226666666666667  12.226666666666667
189   QF_LIA/pb2010/normalized-j6048_4-sat.smt2.json  0.7692307692307693  12.923076923076923  12.923076923076923
190   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__034.smt2.slack.smt2.json  1.8263566779285727  12.977832496643698  12.977832496643698
191   QF_LIA/prime-cone/prime_cone_sat_8.smt2.json  13.000312402070223  1.2983147806081037  13.000312402070223
192   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__006.smt2.json  11.487196226359526  13.495447383534009  13.495447383534009
193   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__011.smt2.json  13.432929403863108  13.523985272143744  13.523985272143744
194   QF_LIA/pb2010/normalized-j6035_10-sat.smt2.json  1.6666666666666667  13.666666666666666  13.666666666666666
195   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__004.smt2.json  12.012102516093922  13.744256803435626  13.744256803435626
196   QF_LIA/prime-cone/prime_cone_sat_9.smt2.json  14.055493369253828  1.4586443965926124  14.055493369253828
197   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__010.smt2.json  2.3946499326681647  14.203594394576198  14.203594394576198
198   QF_LIA/prime-cone/prime_cone_sat_13.smt2.json  14.503728266587055  1.1433125773020003  14.503728266587055
199   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__006.smt2.json  14.64853640667884  14.550488228926334  14.64853640667884
200   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__007.smt2.json  15.084201716601548  14.9853333818506  15.084201716601548
201   QF_LIA/pb2010/normalized-j6040_1-sat.smt2.json  1.4285714285714286  15.428571428571429  15.428571428571429
202   QF_LIA/pb2010/normalized-j3048_8-sat.smt2.json  0.15384615384615385  15.538461538461538  15.538461538461538
203   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__011.smt2.json  15.702578781272392  14.634537984236124  15.702578781272392
204   QF_LIA/prime-cone/prime_cone_sat_14.smt2.json  16.08075927085625  1.260582570282484  16.08075927085625
205   QF_LIA/prime-cone/prime_cone_sat_15.smt2.json  16.279585440607725  1.2424651247529501  16.279585440607725
206   QF_LIA/slacks/25-17.slack.smt2.json  12.22893685666001  16.70418651098479  16.70418651098479
207   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5680_2400_100.smt2.json  6.625  17.208333333333332  17.208333333333332
208   QF_LIA/prime-cone/prime_cone_sat_7.smt2.json  17.555237602712175  1.6426776992472563  17.555237602712175
209   QF_LIA/prime-cone/prime_cone_sat_17.smt2.json  17.611902945392334  1.345889975493596  17.611902945392334
210   QF_LIA/pb2010/normalized-j3037_5-sat.smt2.json  17.666666666666668  0.2222222222222222  17.666666666666668
211   QF_NIA/leipzig/term-4d0iwO.smt2.json  0.1  18.2  18.2
212   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__034.smt2.slack.smt2.json  3.6675576062797175  18.212292153166587  18.212292153166587
213   QF_LIA/prime-cone/prime_cone_sat_19.smt2.json  18.523403975754054  1.3848542373350208  18.523403975754054
214   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__017.smt2.json  18.407393099021405  18.556396228265424  18.556396228265424
215   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__012.smt2.slack.smt2.json  18.680394965126162  19.310394615805592  19.310394615805592
216   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem_2__022.smt2.json  19.99136784263706  0.15989461037727037  19.99136784263706
217   QF_LIA/bofill-scheduling/SMT_random_LIA/ex14600_2600_100.smt2.json  7.488888888888889  20.044444444444444  20.044444444444444
218   QF_LIA/dillig/15-20.smt2.json  20.461564603542747  14.688101810723634  20.461564603542747
219   QF_LIA/prime-cone/prime_cone_sat_6.smt2.json  20.945497596899955  2.333166777964842  20.945497596899955
220   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem__004.smt2.json  18.63498908464779  21.24687913169142  21.24687913169142
221   QF_LIA/CAV_2009_benchmarks/smt/10-vars/problem__014.smt2.json  21.772292372446362  20.84012250624508  21.772292372446362
222   QF_LIA/prime-cone/prime_cone_sat_20.smt2.json  23.614987330554825  1.5353705985793606  23.614987330554825
223   QF_NIA/20170427-VeryMax/ITS/From_T2__ex36.t2__p26259_safety_0.smt2.json  1.4110652179632213  26.788263046661932  26.788263046661932
224   QF_LIA/prime-cone/prime_cone_sat_2.smt2.json  28.257048720803404  28.257048720803404  28.257048720803404
225   QF_LIA/slacks/10-13.slack.smt2.json  30.09921021787471  30.12908172766209  30.12908172766209
226   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/10-vars/v10_problem__003.smt2.slack.smt2.json  31.079811738778762  31.110002696144512  31.110002696144512
227   QF_LIA/dillig/10-21.smt2.json  31.62835440735013  31.463368734649322  31.62835440735013
228   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__017.smt2.slack.smt2.json  22.362689374785088  34.40965634418172  34.40965634418172
229   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem_2__007.smt2.json  33.872161636133335  34.86605702987426  34.86605702987426
230   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__004.smt2.json  17.3577494091973  35.43133685365054  35.43133685365054
231   QF_LIA/prime-cone/prime_cone_sat_5.smt2.json  38.47420093089146  4.016602515815986  38.47420093089146
232   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5460_2400_100.smt2.json  10.333333333333334  40.51851851851852  40.51851851851852
233   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5480_2400_100.smt2.json  9.592592592592593  41.851851851851855  41.851851851851855
234   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__010.smt2.json  25.749259075568244  44.21146285700461  44.21146285700461
235   QF_LIA/prime-cone/prime_cone_sat_3.smt2.json  48.24801797142173  33.926307907271166  48.24801797142173
236   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__024.smt2.json  1.9677906253430422  49.66453218193128  49.66453218193128
237   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__011.smt2.json  17.23276217057101  50.383967789165446  50.383967789165446
238   QF_LIA/bofill-scheduling/SMT_real_LIA/ex5440_2400_100.smt2.json  9.954545454545455  53.13636363636363  53.13636363636363
239   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAllAt.jar-obl-17__p8535_safety_0.smt2.json  5.966922622563497  55.54483165977555  55.54483165977555
240   QF_NIA/AProVE/aproveSMT4189237124064464642.smt2.json  2.021057923253086  58.989387253532925  58.989387253532925
241   QF_LIA/prime-cone/prime_cone_sat_4.smt2.json  63.61727845282779  10.12601310515936  63.61727845282779
242   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__003.smt2.json  42.7135049518737  63.81007084051311  63.81007084051311
243   QF_NIA/20170427-VeryMax/ITS/From_T2__s1-striped.t2_fixed__p10798_safety_0.smt2.json  2.9542446758056866  73.78231215700445  73.78231215700445
244   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__024.smt2.slack.smt2.json  59.4873848618342  85.0427012414898  85.0427012414898
245   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__004.smt2.slack.smt2.json  94.38448716524059  94.97960884542726  94.97960884542726
246   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__004.smt2.slack.smt2.json  96.22693052269305  96.7483329748333  96.7483329748333
247   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__003.smt2.slack.smt2.json  96.8743859054718  97.10545485346434  97.10545485346434
248   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__001.smt2.slack.smt2.json  99.76713631255943  100.35059209957646  100.35059209957646
249   QF_LIA/slacks/35-5.slack.smt2.json  105.50798656337835  105.59772400082265  105.59772400082265
250   QF_LIA/slacks/40-9.slack.smt2.json  110.52489319750246  111.33273085770621  111.33273085770621
251   QF_LIA/CAV_2009_benchmarks/smt/15-vars/problem__019.smt2.json  95.26250586579071  111.4491787893008  111.4491787893008
252   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__003.smt2.json  62.60569190600522  115.25355091383813  115.25355091383813
253   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__009.smt2.slack.smt2.json  115.52085783465928  117.70370114147354  117.70370114147354
254   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__004.smt2.slack.smt2.json  126.31481481481481  127.33256528417819  127.33256528417819
255   QF_LIA/dillig/40-4.smt2.json  113.09198331788693  128.28512511584802  128.28512511584802
256   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__008.smt2.slack.smt2.json  129.93225480283115  130.22739018087856  130.22739018087856
257   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__009.smt2.slack.smt2.json  137.20289339499584  138.0535989564805  138.0535989564805
258   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__003.smt2.json  125.3913269881679  138.42187635606214  138.42187635606214
259   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__009.smt2.slack.smt2.json  140.83487940630798  141.70933828076684  141.70933828076684
260   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__004.smt2.json  120.94862754973558  155.40185091916393  155.40185091916393
261   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__CookSeeZuleger-TACAS2013-Fig8b_true-termination.c__p22418_terminationG_0.smt2.json  1.421404519057147  156.08276804450733  156.08276804450733
262   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__008.smt2.slack.smt2.json  157.18590661701518  158.02310703714312  158.02310703714312
263   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__006.smt2.slack.smt2.json  158.17441360017216  160.83806757047557  160.83806757047557
264   QF_LIA/slacks/30-10.slack.smt2.json  164.73438793341305  166.7556332199025  166.7556332199025
265   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__009.smt2.slack.smt2.json  179.46620046620046  182.23639105992046  182.23639105992046
266   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__015.smt2.slack.smt2.json  182.59852018658518  185.4447482708702  185.4447482708702
267   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__008.smt2.slack.smt2.json  185.8971372438956  189.17106371035644  189.17106371035644
268   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__006.smt2.slack.smt2.json  188.5100993192724  189.65773909161925  189.65773909161925
269   QF_LIA/slacks/40-14.slack.smt2.json  198.5288533976194  204.1600120536387  204.1600120536387
270   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__003.smt2.json  165.63568386180785  261.75778513961194  261.75778513961194
271   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAllAt.jar-obl-17__p7837_safety_0.smt2.json  27.438371444506412  265.3329615170106  265.3329615170106
272   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__008.smt2.json  227.35005117707266  322.4136569673929  322.4136569673929
273   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__014.smt2.slack.smt2.json  325.43134450347367  337.60604822231306  337.60604822231306
274   QF_NIA/20170427-VeryMax/ITS/From_T2__edn.t2__p21006_safety_0.smt2.json  10.682628326996198  354.8959125475285  354.8959125475285
275   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem__004.smt2.json  232.30857364792698  357.07932809010583  357.07932809010583
276   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem__004.smt2.json  241.37854034972497  362.8228388473853  362.8228388473853
277   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__015.smt2.slack.smt2.json  353.2013274336283  370.3785644051131  370.3785644051131
278   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__013.smt2.slack.smt2.json  349.52489037915916  386.1250967242713  386.1250967242713
279   QF_LIA/slacks/45-14.slack.smt2.json  416.2974706091913  427.76665479159243  427.76665479159243
280   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__013.smt2.slack.smt2.json  399.44978605587715  428.13138686131384  428.13138686131384
281   QF_NIA/leipzig/term-3qaBfW.smt2.json  1.6111111111111112  456.6666666666667  456.6666666666667
282   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__005.smt2.json  256.9236808236808  471.38069498069495  471.38069498069495
283   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__015.smt2.json  510.98414296501386  365.81776994714323  510.98414296501386
284   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__017.smt2.slack.smt2.json  464.0229102167183  523.1061919504644  523.1061919504644
285   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem__026.smt2.slack.smt2.json  100.3456430191124  530.5315840621963  530.5315840621963
286   QF_ALIA/qlock2/qlock.induction.30.smt2.json  386.29411764705884  540.7058823529412  540.7058823529412
287   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem__012.smt2.json  339.44314503497964  554.4129685705336  554.4129685705336
288   QF_ALIA/qlock2/qlock.induction.25.smt2.json  416.7083333333333  580.7916666666666  580.7916666666666
289   QF_ALIA/qlock2/qlock.base.18.smt2.json  589.8387096774194  485.48387096774195  589.8387096774194
290   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__007.smt2.json  353.8617966436328  600.9409893605352  600.9409893605352
291   QF_ALIA/qlock2/qlock.base.19.smt2.json  606.1481481481482  557.4074074074074  606.1481481481482
292   QF_ALIA/qlock2/qlock.induction.18.smt2.json  621.6923076923077  578.8461538461538  621.6923076923077
293   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__020.smt2.slack.smt2.json  549.5813609467456  641.4737426035502  641.4737426035502
294   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__018.smt2.slack.smt2.json  520.8719844357977  667.4241245136187  667.4241245136187
295   QF_LIA/CAV_2009_benchmarks/smt/25-vars/problem_2__002.smt2.json  341.9495628782784  736.8280094149294  736.8280094149294
296   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__018.smt2.slack.smt2.json  672.927536231884  738.9654403567447  738.9654403567447
297   QF_ALIA/qlock2/qlock.base.15.smt2.json  571.578947368421  741.6052631578947  741.6052631578947
298   QF_ALIA/qlock2/qlock.base.28.smt2.json  494.4736842105263  754.8947368421053  754.8947368421053
299   QF_NIA/AProVE/aproveSMT6150417374100282586.smt2.json  27.18609865470852  763.431240657698  763.431240657698
300   QF_LIA/dillig/25-9.smt2.json  207.44601184256356  781.365377917102  781.365377917102
301   QF_ALIA/qlock2/qlock.base.27.smt2.json  594.2352941176471  849.6470588235294  849.6470588235294
302   QF_ALIA/qlock2/qlock.base.21.smt2.json  849.7647058823529  885.2941176470588  885.2941176470588
303   QF_ALIA/qlock2/qlock.base.24.smt2.json  732.4375  940.625  940.625
304   QF_LIA/convert/convert-jpg2gif-query-1152.smt2.json  989.1984126984127  716.6666666666666  989.1984126984127
305   QF_LIA/convert/convert-jpg2gif-query-1164.smt2.json  912.7027027027027  996.418918918919  996.418918918919
306   QF_ALIA/qlock2/qlock.induction.28.smt2.json  799  1000.9090909090909  1000.9090909090909
307   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__018.smt2.slack.smt2.json  927.7239726027398  1042.1342465753426  1042.1342465753426
308   QF_ALIA/qlock2/qlock.base.25.smt2.json  721.5714285714286  1075  1075
309   QF_ALIA/qlock2/qlock.base.26.smt2.json  721.5714285714286  1075  1075
310   QF_NIA/AProVE/aproveSMT8602733931420799191.smt2.json  1118.2680682201958  776.217409658899  1118.2680682201958
311   QF_LIA/CAV_2009_benchmarks/smt/40-vars/problem_2__007.smt2.json  323.35310965630117  1133.8878887070377  1133.8878887070377
312   QF_ALIA/qlock2/qlock.induction.27.smt2.json  889  1181.8  1181.8
313   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem_2__019.smt2.slack.smt2.json  756.7421652421652  1321.6324786324785  1321.6324786324785
314   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__016.smt2.slack.smt2.json  1186.4478144513828  1365.1123996431756  1365.1123996431756
315   QF_NIA/AProVE/aproveSMT4764278413219307912.smt2.json  213.65844741093446  1455.6686506249468  1455.6686506249468
316   QF_NIA/AProVE/aproveSMT4790304217385820014.smt2.json  3.3636363636363638  1488.8181818181818  1488.8181818181818
317   QF_LIA/convert/convert-jpg2gif-query-1145.smt2.json  1138.7324840764331  1514.4585987261146  1514.4585987261146
318   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/30-vars/v30_problem_2__024.smt2.slack.smt2.json  733.0914179104477  1557.1669776119404  1557.1669776119404
319   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__PlusSwap.c__p25382_terminationG_0.smt2.json  11.645087585681646  1739.4333587204874  1739.4333587204874
320   QF_LIA/dillig/40-10.smt2.json  265.2894393741851  1814.7190352020862  1814.7190352020862
321   QF_LIA/convert/convert-jpg2gif-query-1140.smt2.json  1302.740157480315  1892.0866141732283  1892.0866141732283
322   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__032.smt2.slack.smt2.json  71.19911504424779  1923.1725663716813  1923.1725663716813
323   QF_NIA/20170427-VeryMax/ITS/From_T2__slayer-n5-filtered.t2__p23339_safety_0.smt2.json  112.85241379310345  1977.2248275862069  1977.2248275862069
324   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__020.smt2.slack.smt2.json  1810.3049535603716  2054.363777089783  2054.363777089783
325   QF_LIA/slacks/35-25.slack.smt2.json  1222.2100139082058  2147.4450625869263  2147.4450625869263
326   QF_LIA/convert/convert-jpg2gif-query-1146.smt2.json  1852.090909090909  2182.663636363636  2182.663636363636
327   QF_NIA/AProVE/aproveSMT8401941531732951003.smt2.json  61.276976341604154  2507.5637622619734  2507.5637622619734
328   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__018.smt2.slack.smt2.json  2283.984749455338  2508.723311546841  2508.723311546841
329   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__028.smt2.slack.smt2.json  688.8576576576577  2754.9765765765765  2754.9765765765765
330   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem_2__007.smt2.json  419.2366930917327  2799.3669309173274  2799.3669309173274
331   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__023.smt2.slack.smt2.json  1808.4666666666667  2929.8571428571427  2929.8571428571427
332   QF_LIA/CAV_2009_benchmarks/smt/20-vars/problem_2__012.smt2.json  615.2322724734785  3060.9374651032945  3060.9374651032945
333   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__019.smt2.slack.smt2.json  2804.3097826086955  3148.4945652173915  3148.4945652173915
334   QF_LIA/CAV_2009_benchmarks/smt/35-vars/problem__006.smt2.json  444.12170385395535  3149.2586206896553  3149.2586206896553
335   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__028.smt2.slack.smt2.json  1216.5298013245033  3399  3399
336   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__017.smt2.slack.smt2.json  2923.7834224598932  3547.572192513369  3547.572192513369
337   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__021.smt2.slack.smt2.json  960.508353221957  3675.1002386634846  3675.1002386634846
338   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__025.smt2.slack.smt2.json  2967.0759878419453  4014.8206686930093  4014.8206686930093
339   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__023.smt2.slack.smt2.json  2350.166101694915  4423.681355932204  4423.681355932204
340   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__034.smt2.slack.smt2.json  1284.6949685534591  4690.694968553459  4690.694968553459
341   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__022.smt2.slack.smt2.json  4211.945054945055  4852.7655677655675  4852.7655677655675
342   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem_2__026.smt2.slack.smt2.json  1198.9511400651465  5019.175895765472  5019.175895765472
343   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/35-vars/v35_problem__030.smt2.slack.smt2.json  1331.037542662116  5166.037542662116  5166.037542662116
344   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/25-vars/v25_problem__033.smt2.slack.smt2.json  921.072072072072  5368.39039039039  5368.39039039039
345   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem__022.smt2.slack.smt2.json  3550.773279352227  5436.663967611336  5436.663967611336
346   QF_LIA/convert/convert-jpg2gif-query-1203.smt2.json  5788.153846153846  1157.6923076923076  5788.153846153846
347   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__035.smt2.slack.smt2.json  1115.4343891402716  5820.669683257918  5820.669683257918
348   QF_LIA/slacks/45-24.slack.smt2.json  3799.442105263158  6291.6578947368425  6291.6578947368425
349   QF_LIA/convert/convert-jpg2gif-query-1191.smt2.json  6688.555555555556  1672.2222222222222  6688.555555555556
350   QF_LIA/convert/convert-jpg2gif-query-1358.smt2.json  6777.2  1505  6777.2
351   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem__022.smt2.slack.smt2.json  4375.284848484848  6943.781818181818  6943.781818181818
352   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__025.smt2.slack.smt2.json  4166.596385542169  7145.084337349397  7145.084337349397
353   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__024.smt2.slack.smt2.json  4807.309090909091  7148.248484848485  7148.248484848485
354   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__021.smt2.slack.smt2.json  4514.753086419753  7261.851851851852  7261.851851851852
355   QF_LIA/slacks/45-26.slack.smt2.json  3936.292857142857  8558.857142857143  8558.857142857143
356   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/40-vars/v40_problem_2__027.smt2.slack.smt2.json  4599.7692307692305  9016.608391608392  9016.608391608392
357   QF_LIA/convert/convert-jpg2gif-query-1423.smt2.json  9029.6  3010  9029.6
358   QF_LIA/convert/convert-jpg2gif-query-1459.smt2.json  9123.833333333334  2508.3333333333335  9123.833333333334
359   QF_LIA/convert/convert-jpg2gif-query-1370.smt2.json  9248.857142857143  2150  9248.857142857143
360   QF_LIA/CAV_2009_benchmarks/smt/45-vars/problem__007.smt2.json  195.46753246753246  10626.242424242424  10626.242424242424
361   QF_LIA/convert/convert-jpg2gif-query-1372.smt2.json  10790.333333333334  2508.3333333333335  10790.333333333334
362   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__033.smt2.slack.smt2.json  2950.04  12019.11  12019.11
363   QF_NIA/leipzig/term-qAUj8f.smt2.json  377.3636363636364  12567.582644628099  12567.582644628099
364   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/20-vars/v20_problem__021.smt2.slack.smt2.json  2124.086956521739  13536.904347826086  13536.904347826086
365   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__027.smt2.slack.smt2.json  6906.306818181818  13559.352272727272  13559.352272727272
366   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juHashMapCreateContainsValue.jar-obl-11__p32004_safety_0.smt2.json  4237.727272727273  16409  16409
367   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juLinkedListCreateAddAll.jar-obl-11__p9414_terminationG_0.smt2.json  3437.516129032258  16786.677419354837  16786.677419354837
368   QF_NIA/leipzig/term-mzEEAc.smt2.json  4843.739130434783  18255.869565217392  18255.869565217392
369   QF_LIA/20180326-Bromberger/more_slacked/CAV_2009_benchmarks/smt/45-vars/v45_problem_2__030.smt2.slack.smt2.json  8969.809523809523  19003.20634920635  19003.20634920635
370   QF_NIA/leipzig/term-OWehGq.smt2.json  2961.1052631578946  20848.140350877195  20848.140350877195
371   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__juHashMapCreate.jar-obl-10__p5219_safety_0.smt2.json  3779.3611111111113  21461.13888888889  21461.13888888889
372   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__svcomp_ex2.c__p25806_terminationG_0.smt2.json  2829.090909090909  23625.090909090908  23625.090909090908
373   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Gothenburg_v2_true-termination.c__p26879_terminationG_0.smt2.json  315.8854166666667  23947.885416666668  23947.885416666668
374   QF_NIA/leipzig/term-Yi0Ihn.smt2.json  1342.125  24940.964285714286  24940.964285714286
375   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__AlternDivWidening.c__p20639_terminationG_0.smt2.json  1  25786.676470588234  25786.676470588234
376   QF_LIA/convert/convert-jpg2gif-query-1365.smt2.json  25856.5  7525  25856.5
377   QF_NIA/leipzig/term-uI6QEr.smt2.json  1270.409090909091  30231.969696969696  30231.969696969696
378   QF_NIA/leipzig/term-eBQlfQ.smt2.json  1447.9649122807018  31967.859649122805  31967.859649122805
379   QF_NIA/leipzig/term-4UoYtH.smt2.json  2244.3125  32461.5  32461.5
380   QF_NIA/20170427-VeryMax/ITS/From_T2__s1.t2__p18536_safety_0.smt2.json  3798.1  32786.8  32786.8
381   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23765_edge_closing_0.smt2.json  6945.705882352941  33130.23529411765  33130.23529411765
382   QF_NIA/leipzig/term-4Th0Gp.smt2.json  5171.8  33191  33191
383   QF_LIA/CAV_2009_benchmarks/smt/30-vars/problem_2__021.smt2.json  0.011494252873563218  41243.87356321839  41243.87356321839
384   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23336_edge_closing_0.smt2.json  5045.518518518518  55147.555555555555  55147.555555555555
385   QF_NIA/20170427-VeryMax/ITS/From_T2__consts4nt.t2_fixed__p18253_terminationG_0.smt2.json  632.125  63992.6875  63992.6875
386   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__svcomp_ex3a.c__p26008_terminationG_0.smt2.json  938.1851851851852  67522.5925925926  67522.5925925926
387   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23628_edge_closing_0.smt2.json  11165.642857142857  67683.57142857143  67683.57142857143
388   QF_NIA/20170427-VeryMax/ITS/From_AProVE_2014__TriTas.jar-obl-12__p13043_edge_closing_0.smt2.json  10309.466666666667  73034.6  73034.6
389   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Singapore_true-termination.c__p27352_terminationG_0.smt2.json  2025.2142857142858  75329.64285714286  75329.64285714286
390   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__GulwaniJainKoskinen-PLDI2009-Fig1_true-termination.c__p23722_edge_closing_0.smt2.json  14590  80517.77777777778  80517.77777777778
391   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__ChenFlurMukhopadhyay-SAS2012-Ex3.04_true-termination.c__p21822_terminationG_0.smt2.json  1689.1666666666667  86629  86629
392   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__LeikeHeizmann-WST2014-Ex5_false-termination.c__p24038_terminationG_0.smt2.json  1258.061224489796  86814.4693877551  86814.4693877551
393   QF_NIA/leipzig/term-4LNX6G.smt2.json  9135.85  86976.9  86976.9
394   QF_NIA/leipzig/term-tEmpby.smt2.json  7742.6551724137935  92529.13793103448  92529.13793103448
395   QF_NIA/20170427-VeryMax/CInteger/Stroeder_15__ChenFlurMukhopadhyay-SAS2012-Ex3.07_true-termination.c__p22045_terminationG_0.smt2.json  3180.259259259259  95598.55555555556  95598.55555555556
396   QF_NIA/leipzig/term-rIVs0x.smt2.json  19608  114819.5  114819.5
397   QF_NIA/AProVE/aproveSMT3427371880927870240.smt2.json  2129.76  117188.08  117188.08
398   QF_NIA/leipzig/term-Aon9bM.smt2.json  14805.916666666666  117933.83333333333  117933.83333333333
399   QF_NIA/20170427-VeryMax/ITS/From_T2__edn.t2__p20550_safety_0.smt2.json  4974.916666666667  140646.91666666666  140646.91666666666
400   QF_NIA/20170427-VeryMax/CInteger/Ton_Chanh_15__Benghazi_nondet_true-termination.c__p26679_terminationG_0.smt2.json  15153  174325.33333333334  174325.33333333334


==> data/old/cactus-plot-coverage.dat.txt <==
n   mega  megab  max
0   0.9978284473398479  0.8382193268186754  0.9978284473398479
1   1.0476712328767122  0.7917808219178082  1.0476712328767122
2   1.0520694259012016  0.7908322207387628  1.0520694259012016
3   1.0482352941176472  0.72  1.0482352941176472
4   1.031543372136688  0.7367630491926399  1.031543372136688
5   1.030500444181226  0.7776132662126147  1.030500444181226
6   1.007462686567164  0.736859182349124  1.007462686567164
7   0.9902173913043478  0.6152173913043478  0.9902173913043478
8   1.0195700994546038  0.6794995187680462  1.0195700994546038
9   0.9931952662721893  0.5967455621301776  0.9931952662721893
10   1.0778646718803129  0.5464127847670861  1.0778646718803129
11   0.9933190169410642  0.7205917442137915  0.9933190169410642
12   0.9398058252427184  0.9184466019417477  0.9398058252427184
13   0.786080273270709  0.8168232280102478  0.8168232280102478
14   1.01171875  0.7404513888888888  1.01171875
15   0.9948412698412697  0.7202380952380952  0.9948412698412697
16   1.0419772459788152  0.7634366418203217  1.0419772459788152
17   1.0012663571127058  0.5491768678767412  1.0012663571127058
18   0.9969818913480885  0.6361502347417841  0.9969818913480885
19   1.022328548644338  0.6957735247208932  1.022328548644338
20   0.8790786948176583  0.7310117905127502  0.8790786948176583
21   1.0433397068196304  0.7316762268961122  1.0433397068196304
22   0.9952745274527453  0.6795679567956795  0.9952745274527453
23   1.0238319962246343  0.7557810287871638  1.0238319962246343
24   1.0257069408740358  0.5257069408740359  1.0257069408740358
25   1.0294745006786892  0.793678495249176  1.0294745006786892
26   0.9991843393148451  0.7326672104404568  0.9991843393148451
27   0.9972018941024537  0.7671114937580715  0.9972018941024537
28   0.9915530812056056  0.7266269917450566  0.9915530812056056
29   1.0017003589646702  0.7218968448894766  1.0017003589646702
30   1.0455019828845753  0.7278230014610728  1.0455019828845753
31   1.007171593493091  0.7626377470701416  1.007171593493091
32   1.1370207416719045  0.6675047140163419  1.1370207416719045
33   0.9974331550802138  0.6936898395721924  0.9974331550802138
34   1.0430254396448695  0.8128734847191394  1.0430254396448695
35   0.9984451354953354  0.7303420701910261  0.9984451354953354
36   1.0033851055356433  0.7546794105933892  1.0033851055356433
37   1.0046150618837846  0.7323264107405077  1.0046150618837846
38   0.9821623589370223  0.7318893338187115  0.9821623589370223
39   1.0127872127872128  0.7388611388611389  1.0127872127872128
40   1.0337903070090753  0.7937825835103302  1.0337903070090753
41   1.0352869600486718  0.7116203609815454  1.0352869600486718
42   0.9940674823878385  0.6518353726362626  0.9940674823878385
43   1.0941583397386625  0.7972713297463488  1.0941583397386625
44   1.0109977685686962  0.6985973860376156  1.0109977685686962
45   0.9363425925925927  0.6726190476190477  0.9363425925925927
46   0.9960140306122449  0.7321428571428571  0.9960140306122449
47   1.0214285714285714  0.7593167701863354  1.0214285714285714
48   0.9927687387011542  0.7496871088861077  0.9927687387011542
49   1.0025924409878564  0.7333879110383409  1.0025924409878564
50   1.0044655316773652  0.6828077030421434  1.0044655316773652
51   1.0086724482988658  0.6869913275517011  1.0086724482988658
52   2.2302009456264775  1.5195035460992907  2.2302009456264775
53   1.0158750157490235  0.6806098021922641  1.0158750157490235
54   1.0636781245049896  0.6732140028512593  1.0636781245049896
55   1.042647431030119  0.6705897241204759  1.042647431030119
56   1.0294691993609089  0.4390200603586011  1.0294691993609089
57   1.005761735299102  0.32926622606337913  1.005761735299102
58   0.9953051643192489  0.6778620440592272  0.9953051643192489
59   0.9983986024166545  0.7302372980055322  0.9983986024166545
60   1.0143727161997564  0.77904993909866  1.0143727161997564
61   1.022746185852982  0.7593619972260749  1.022746185852982
62   1.034353348729792  0.7199769053117783  1.034353348729792
63   1.0165481400437637  0.7580689277899344  1.0165481400437637
64   1.0087822781491675  0.5873640057674662  1.0087822781491675
65   1.072528787199043  0.7176611335426947  1.072528787199043
66   1.0664320900774102  0.7704433497536947  1.0664320900774102
67   1.0806979280261721  0.7253466272004985  1.0806979280261721
68   1.3886736764434606  0.8349013097214537  1.3886736764434606
69   1.0200027781636338  0.7456591193221281  1.0200027781636338
70   1.0058193360666579  0.7151170480095226  1.0058193360666579
71   1.0014765100671141  0.696241610738255  1.0014765100671141
72   1.005584642233857  0.41151832460732984  1.005584642233857
73   1.0156702659994732  0.6938372399262575  1.0156702659994732
74   1.006315050871243  0.684832183370366  1.006315050871243
75   1.0177045177045176  0.748962148962149  1.0177045177045176
76   1.0014550745725719  0.7038923244816297  1.0014550745725719
77   1.030252474696919  0.661327994661328  1.030252474696919
78   1.0175206611570247  0.7133884297520662  1.0175206611570247
79   1.0110991379310346  0.7606681034482758  1.0110991379310346
80   1.105900316283128  0.7524266550332643  1.105900316283128
81   1.084839720414558  0.7718727404193781  1.084839720414558
82   1.0876834255472694  0.8461630983882608  1.0876834255472694
83   1.0167483194713456  0.7650677908169078  1.0167483194713456
84   0.9923845193508115  0.4675405742821473  0.9923845193508115
85   0.9959420289855072  0.7137391304347827  0.9959420289855072
86   1.0006607929515419  0.7314977973568281  1.0006607929515419
87   1.0151676992095706  0.6474044007690664  1.0151676992095706
88   1.013737953660037  0.7858314537625589  1.013737953660037
89   1.00871411015529  0.7211484750307229  1.00871411015529
90   0.9714254433982921  0.722246551346617  0.9714254433982921
91   1.0051624658366232  0.7068529203360664  1.0051624658366232
92   1.0110777513200124  0.7292680401697899  1.0110777513200124
93   1.005998928762721  0.7340117836100697  1.005998928762721
94   1.0113219094247246  0.7096083231334148  1.0113219094247246
95   0.9707264957264957  0.6911324786324786  0.9707264957264957
96   1.001324064879179  0.7186362131744455  1.001324064879179
97   1.008174085938363  0.7008726389042306  1.008174085938363
98   1.0028998956037583  0.7124463519313305  1.0028998956037583
99   1.0071987480438185  0.7451225873761085  1.0071987480438185
100   0.9832709891936825  0.4293433083956775  0.9832709891936825
101   1.0062934746604837  0.7318096499944794  1.0062934746604837
102   1.0154038301415487  0.7378018318068276  1.0154038301415487
103   1.0135122276144257  0.6971167570653726  1.0135122276144257
104   1.0180783060327607  0.6780862964442669  1.0180783060327607
105   1.0310890532821424  0.6809626369510253  1.0310890532821424
106   1.0449593979005745  0.7183600713012478  1.0449593979005745
107   1.010387323943662  0.6881161971830987  1.010387323943662
108   1.9904253360338795  1.4419075676670963  1.9904253360338795
109   0.9729806329711856  0.7245158242796409  0.9729806329711856
110   0.9835895664190707  0.666004491276559  0.9835895664190707
111   0.9854954219925663  0.7096364790136886  0.9854954219925663
112   0.983339608433735  0.6560617469879519  0.983339608433735
113   1.0091646476350997  0.7569788265037396  1.0091646476350997
114   1.0274101094319958  0.7005732152162585  1.0274101094319958
115   1.0091978001137871  0.6763701877489096  1.0091978001137871
116   1.0163631050939905  0.7355605337489042  1.0163631050939905
117   1.0220871913580247  0.7690972222222223  1.0220871913580247
118   1.0082797584258718  0.6568283654782777  1.0082797584258718
119   1.0149129307150797  0.7209151537606521  1.0149129307150797
120   1.0149081551158043  0.700949507498447  1.0149081551158043
121   1.0270624181580097  0.7534701003928417  1.0270624181580097
122   1.0023438204272965  0.7251419814297305  1.0023438204272965
123   2.10826327660447  1.4396145171211812  2.10826327660447
124   1.1351082633672118  0.8806893504197968  1.1351082633672118
125   0.2576580268415121  0.6891711914762831  0.6891711914762831
126   1.0128434886499402  0.7359617682198327  1.0128434886499402
127   1.010318396226415  0.7170794025157232  1.010318396226415
128   1.0312004230565839  0.6763617133791645  1.0312004230565839
129   1.0246469371233247  0.7481334892506972  1.0246469371233247
130   1.0196402189971323  0.5870339793169376  1.0196402189971323
131   1.0370403111739745  0.620491513437058  1.0370403111739745
132   1.0341018251681076  0.6468139609349984  1.0341018251681076
133   1.0268681780016793  0.7075795740783146  1.0268681780016793
134   1.0977596741344195  0.7868913164228847  1.0977596741344195
135   1.1384990335322296  0.6687956971174048  1.1384990335322296
136   1.1014198782961462  0.7499391480730224  1.1014198782961462
137   1.0576094905338427  0.7433168115706509  1.0576094905338427
138   1.1341309823677581  0.828265563152213  1.1341309823677581
139   1.0898713689411366  0.8269869665218502  1.0898713689411366
140   1.0069126576366183  0.21177020084072862  1.0069126576366183
141   1.0257626488095237  0.7096354166666666  1.0257626488095237
142   1.0030408729094  0.7096860745908238  1.0030408729094
143   1.0025832641387582  0.17741489067257127  1.0025832641387582
144   1.016222279748037  0.6290447838467512  1.016222279748037
145   2.183215771387231  1.5610417797069995  2.183215771387231
146   1.076954868573318  0.7245825756323359  1.076954868573318
147   1.0542745359194208  0.7469408141180389  1.0542745359194208
148   1.0127137220517317  0.685927224901359  1.0127137220517317
149   1.091214721755286  0.7777581173139875  1.091214721755286
150   1.1570131180625631  0.8775983854692231  1.1570131180625631
151   1.024301058886265  0.709758512988497  1.024301058886265
152   1.0217225286380993  0.7025880356385236  1.0217225286380993
153   1.0262956344140923  0.7264062632967406  1.0262956344140923
154   1.016558612230594  0.6799544419134397  1.016558612230594
155   0.31292395573009635  0.7216172795430204  0.7216172795430204
156   1.013319126265317  0.6166374914377045  1.013319126265317
157   1.035322410942432  0.6719525026303923  1.035322410942432
158   1.0274841437632136  0.7364844457867714  1.0274841437632136
159   1.0249700359568519  0.6884405380210414  1.0249700359568519
160   1.0377289107891448  0.6626461719496948  1.0377289107891448
161   1.1133591410415602  0.7696296837338398  1.1133591410415602
162   1.1348463578224925  0.7526906878802059  1.1348463578224925
163   2.0179498590713547  1.307076101468625  2.0179498590713547
164   1.0958276388777233  0.7130798295682933  1.0958276388777233
165   1.1341278093257618  0.766775973766296  1.1341278093257618
166   1.0054554471813524  0.8563398908910563  1.0054554471813524
167   1.0173296909680725  0.7024073757896535  1.0173296909680725
168   1.0120181051974402  0.680817855470579  1.0120181051974402
169   1.0168171909062598  0.6805512301463719  1.0168171909062598
170   1.0101590801701057  0.7097180658371397  1.0101590801701057
171   1.0874563106796116  0.7317281553398057  1.0874563106796116
172   1.0234652940731208  0.6313677995609719  1.0234652940731208
173   1.0467861827721907  0.7168051304474568  1.0467861827721907
174   1.1225274285256666  0.7076960038439977  1.1225274285256666
175   1.0566686602870814  0.6587918660287081  1.0566686602870814
176   1.2103029294274301  0.7319407456724367  1.2103029294274301
177   1.286848765162754  0.8743345841696483  1.286848765162754
178   1.1472422062350118  0.7862509992006395  1.1472422062350118
179   2.240941176470588  1.465098039215686  2.240941176470588
180   1.2573261661175654  0.8487081671579678  1.2573261661175654
181   0.9659598667641563  0.0883906084978471  0.9659598667641563
182   1.004281297074447  0.2411004519146912  1.004281297074447
183   0.9968003571694323  0.6458069796859885  0.9968003571694323
184   1.0061998541210795  0.6115973741794312  1.0061998541210795
185   1.0076439491355906  0.6826689527075296  1.0076439491355906
186   1.0664743673790482  0.6296053494165464  1.0664743673790482
187   1.055972340009133  0.6780611912062104  1.055972340009133
188   1.14357436719894  0.8264416707342583  1.14357436719894
189   1.2927291523087525  0.8055651274982769  1.2927291523087525
190   1.184175134488942  0.7023311416616855  1.184175134488942
191   1.2517946738710921  0.8557313778463913  1.2517946738710921
192   1.277264325323475  0.9160505237215032  1.277264325323475
193   1.017650178016817  0.7136580562078632  1.017650178016817
194   1.0116118117502308  0.6899415564441711  1.0116118117502308
195   1.0136883273164863  0.7073555956678701  1.0136883273164863
196   1.0256541068435245  0.6988557685299904  1.0256541068435245
197   1.0164627363737486  0.7157582499073044  1.0164627363737486
198   1.036076037186069  0.7386568613847649  1.036076037186069
199   1.0263157894736843  0.7407100428235944  1.0263157894736843
200   1.030609437336635  0.7253404869995873  1.030609437336635
201   1.1171403962101636  0.7290410565604364  1.1171403962101636
202   1.2077352175529936  0.7843808107103012  1.2077352175529936
203   1.1709174244104383  0.7916759074443704  1.1709174244104383
204   1.276375298084039  0.8240276293068004  1.276375298084039
205   1.247330818013968  0.909528778999759  1.247330818013968
206   1.182217022521205  0.8528809593448377  1.182217022521205
207   1.2095282146160962  0.8672525439407954  1.2095282146160962
208   1.2385404789053591  0.8849106803496769  1.2385404789053591
209   0.9936068193926478  1.002486236902859  1.002486236902859
210   0.8645910780669145  1.017100371747212  1.017100371747212
211   0.957065071855753  1.006159064536285  1.006159064536285
212   0  1.2250877963125548  1.2250877963125548
213   1.0014944890715485  1.0012142723706332  1.0014944890715485
214   2.0294569672131146  1.3693647540983607  2.0294569672131146
215   0.930904859930189  1.0017900295354876  1.0017900295354876
216   0.9428820791311093  1.0051396431342126  1.0051396431342126
217   1.000089182199233  0.9992865424061357  1.000089182199233
218   0  0.6656477569001169  0.6656477569001169
219   0.9479526842584167  1.0078252957233849  1.0078252957233849
220   1.025210846105015  1.0251201596082342  1.025210846105015
221   1  1  1
222   1.002206023403031  1.002206023403031  1.002206023403031
223   1  1  1
224   0  1.0049461992363762  1.0049461992363762
225   0  1.00071871350283  1.00071871350283
226   1  1  1
227   1.0230135000453022  1.0235571260306242  1.0235571260306242
228   4.396435643564357  4.39960396039604  4.39960396039604
229   1.0165538686665447  1.024053411377355  1.024053411377355
230   0.5610867979576951  1.0038293216630199  1.0038293216630199
231   0  2.0251492672335805  2.0251492672335805
232   1.1381285269097954  1.1284426850838034  1.1381285269097954
233   1.1462410751784964  1.1336413271734564  1.1462410751784964
234   1.178394534585824  1.1429547395388557  1.178394534585824
235   1.145030593682818  1.13725814453448  1.145030593682818
236   1.18160880320737  1.1778554977394866  1.18160880320737
237   1.22141721152147  1.2199151793603111  1.22141721152147
238   1.2080929907358853  1.203635728019577  1.2080929907358853
239   1.231097669453834  1.2265611101227538  1.231097669453834
240   1.1819195471309718  1.1806329873917143  1.1819195471309718
241   1.2228915662650603  1.223334514528703  1.223334514528703
242   1.194984868136619  1.1901426718547343  1.194984868136619
243   1.173206230317474  1.1686100944761257  1.173206230317474
244   1.2494345426581017  1.2446394643988057  1.2494345426581017
245   1.2102212855637513  1.20662100456621  1.2102212855637513
246   1.1839931153184164  1.1876075731497417  1.1876075731497417
247   1.2299097166353803  1.2190042013050861  1.2299097166353803
248   1.2828254589507035  1.2731339110986861  1.2828254589507035
249   1.1841267108547817  1.185245760523371  1.185245760523371
250   1.1699974487626499  1.166935963942512  1.1699974487626499
251   1.2190526970585622  1.2251843952723716  1.2251843952723716
252   1.3032056145675266  1.3004552352048557  1.3032056145675266
253   1.232906174388386  1.2340711533291513  1.2340711533291513
254   1.1649116847826086  1.1677989130434783  1.1677989130434783
255   1.2191160809371673  1.2099751508697196  1.2191160809371673
256   1.2051056338028168  1.2048415492957747  1.2051056338028168
257   1.1647098859962566  1.1577335375191424  1.1647098859962566
258   1.1869248133356485  1.193696822364994  1.193696822364994
259   1.1850465662807903  1.1955783793193488  1.1955783793193488
260   1.123866072901204  1.1298037275276267  1.1298037275276267
261   1.1470811220621684  1.157863701457333  1.157863701457333
262   1.1735109717868337  1.1489028213166146  1.1735109717868337
263   1.1781818181818182  1.1576284584980236  1.1781818181818182
264   1.1626965592402303  1.143079557839016  1.1626965592402303
265   1.1245100994874888  1.1098884534217666  1.1245100994874888
266   1.1328989240794058  1.1142597363236852  1.1328989240794058
267   1.1380613942234992  1.1209738394072282  1.1380613942234992
268   1.1745049504950495  1.1593440594059405  1.1745049504950495
269   1.1265293942106833  1.1126529394210682  1.1265293942106833
270   1.1984503478810877  1.178526249209361  1.1984503478810877
271   1.109336069177781  1.0987835263080756  1.109336069177781
272   1.1781885971725958  1.1547304645020973  1.1781885971725958
273   1.1184520306062389  1.1025603296056505  1.1184520306062389
274   1.1545357848351314  1.1338702324874639  1.1545357848351314
275   1.1463046757164403  1.1313725490196078  1.1463046757164403
276   1.0670500771496705  1.050357693926217  1.0670500771496705
277   1.0608258928571428  1.0499441964285714  1.0608258928571428
278   1.1220484061393152  1.1093565525383708  1.1220484061393152
279   1.0777635873421314  1.0613026819923372  1.0777635873421314
280   1.0890577943496342  1.075720636741718  1.0890577943496342
281   1.0704404291360814  1.0568887634105026  1.0704404291360814
282   1.0725373976855772  1.0571549534292972  1.0725373976855772
283   1.1331841909023117  1.1228933631618196  1.1331841909023117
284   1.1208142793922407  1.1020799527953975  1.1208142793922407
285   1.0698886853600114  1.0512892771593632  1.0698886853600114
286   1.1237954040029652  1.105263157894737  1.1237954040029652
287   1.1134626690182245  1.097442680776014  1.1134626690182245
288   1.154397195549459  1.1306203322664228  1.154397195549459
289   1.0879152348224512  1.0708762886597938  1.0879152348224512
290   1.1457233368532207  1.1238497510936793  1.1457233368532207
291   0.8642366613840465  1.0792393026941363  1.0792393026941363
292   1.013442150744119  1.013442150744119  1.013442150744119
293   1.0110837438423645  1  1.0110837438423645
294   0.9980007996801279  0.9784086365453819  0.9980007996801279
295   1.0626368812965397  1.0630749014454666  1.0630749014454666
296   0.9756367663344407  0.9822812846068659  0.9822812846068659
297   0.9891989198919892  0.7263726372637265  0.9891989198919892
298   0.8757467144563919  0.8785344484269215  0.8785344484269215
299   0.9995760915642221  0.6744383213225943  0.9995760915642221
300   0.98796992481203  0.8902255639097746  0.98796992481203
301   1  0.9642857142857144  1
302   1.0155709342560553  0.9965397923875431  1.0155709342560553
303   0.6726780883678991  0.9138863841298467  0.9138863841298467
304   0.9696451474989312  1.0119709277469005  1.0119709277469005
305   0.981042654028436  0.97414907367514  0.981042654028436
306   0.8638968481375359  0.9724212034383954  0.9724212034383954
307   0.9977973568281938  0.7572687224669603  0.9977973568281938
308   1.0715079659133013  1.0763245646535755  1.0763245646535755
309   1.0571428571428572  0.9655577299412916  1.0571428571428572
310   0.9957173447537475  0.765524625267666  0.9957173447537475
311   0.865348144134381  1.0065023028989433  1.0065023028989433
312   0.9767441860465116  0.9881078224101479  0.9881078224101479
313   1.0002485707183693  0.9308973402933134  1.0002485707183693
314   0.9718905472636816  0.8584577114427862  0.9718905472636816
315   0.990624228966198  0.9743399950653836  0.990624228966198
316   0.9967685806611981  0.8938603032562764  0.9967685806611981
317   0.999061253226942  0.9434405069232575  0.999061253226942
318   1  1  1
319   1.0110147644715257  0.8439184438715727  1.0110147644715257
320   0.7914277914277914  1.0008190008190008  1.0008190008190008
321   1.0136388434260775  0.9975450081833062  1.0136388434260775
322   0.9936175644625989  0.7010467194281337  0.9936175644625989
323   0.9977151561309978  0.7527291190657527  0.9977151561309978
324   0.7964903728978797  1.000243724104314  1.000243724104314
325   0.7692499999999999  0.9437499999999999  0.9437499999999999
326   0.57459266802444  0.9877800407331975  0.9877800407331975
327   1.0012883277505797  0.8740015459933007  1.0012883277505797
328   0.9890140071408954  0.7462235649546828  0.9890140071408954
329   0.9940828402366864  0.5696044845842416  0.9940828402366864
330   0.9977365323675872  0.8623811679492983  0.9977365323675872
331   0.9991930603187412  0.9703449667137383  0.9991930603187412
332   0.9993883792048931  0.961264016309888  0.9993883792048931
333   0.9981949458483754  0.9773365423184918  0.9981949458483754
334   0.9906995551961181  0.9253942579862516  0.9906995551961181
335   0.9899201217192848  0.898060098896919  0.9899201217192848
336   1.0045977011494254  0.9603448275862069  1.0045977011494254
337   1.002241733607323  0.5428731552400523  1.002241733607323
338   0.9751766624388477  0.9179199130277224  0.9751766624388477
339   0.9858827734095783  0.9152966404574696  0.9858827734095783
340   0.9766952864902751  0.3823374802873664  0.9766952864902751
341   1.0121696139950562  0.8826773150789122  1.0121696139950562
342   1.0094199305899851  0.8836555941166749  1.0094199305899851
343   1.0658459242678606  0.8796866256295468  1.0658459242678606
344   1.0033676703645007  0.6824484944532488  1.0033676703645007
345   0.9819250871080137  0.6840156794425086  0.9819250871080137
346   0.9985681045283695  0.9230356183998568  0.9985681045283695
347   1.008656224237428  1.0057708161582852  1.008656224237428
348   0.9880668257756564  0.99502784407319  0.99502784407319
349   1.014506585226188  0.950753960679519  1.014506585226188
350   0.9998083924123397  0.9398352174746121  0.9998083924123397
351   0.9986520315809744  0.9458886963219718  0.9986520315809744
352   0.9953363228699551  0.9564125560538116  0.9953363228699551
353   1.000570125427594  0.9733941467122768  1.000570125427594
354   1.01661514683153  0.9949768160741884  1.01661514683153
355   0.9797979797979799  0.8366355866355867  0.9797979797979799
356   1.0120731937370309  0.8968119222788152  1.0120731937370309
357   0.9935146443514643  0.7784518828451883  0.9935146443514643
358   1.0133275071007208  0.6921564343456412  1.0133275071007208
359   1.0003365870077414  0.9806462470548637  1.0003365870077414
360   1  0.9841928788120708  1
361   1.043025060989133  1.3419827012641385  1.3419827012641385
362   1.3950094161958568  1.5131826741996233  1.5131826741996233
363   0.0773170731707317  1.586829268292683  1.586829268292683
364   0.9883160508251789  0.9569154374178472  0.9883160508251789
365   1.2783318223028106  1.9492293744333635  1.9492293744333635
366   1.4546118276953028  1.4032611340958872  1.4546118276953028
367   0.03912839737582006  1.3847235238987816  1.3847235238987816
368   0.09433962264150944  1.8604917095483133  1.8604917095483133
369   0.05828318023439975  1.9265125118783655  1.9265125118783655
370   0.07164895440521084  1.9777168323620158  1.9777168323620158
371   1.0001682368775238  0.9831763122476447  1.0001682368775238
372   1.0031965006729475  0.9882234185733514  1.0031965006729475
373   0.8107142857142857  0.9845238095238096  0.9845238095238096
374   0.9988673139158576  0.994822006472492  0.9988673139158576
375   0.9738186462324394  0.9953703703703705  0.9953703703703705
376   0.80864795095192  0.989835430784124  0.989835430784124
377   1.0048151599875739  1.0035725380552967  1.0048151599875739
378   0.020060944641950226  1.7011173184357542  1.7011173184357542
379   0.996474923890402  0.8604390322063771  0.996474923890402
380   1.1079272118803596  1.3817193055846055  1.3817193055846055
381   0.1573999462798818  1.5261885576148266  1.5261885576148266
382   1.4834898515601334  2.0681611632838535  2.0681611632838535
383   0.03118712273641851  2.0881958417169684  2.0881958417169684
384   0.030208796090626388  2.7476677032430032  2.7476677032430032
385   0.127909604519774  1.4135593220338984  1.4135593220338984
386   0.999423049185057  0.9883167459974037  0.999423049185057
387   0.9997076450811285  0.7042829995614677  0.9997076450811285
388   0.9998614958448755  0.9882271468144045  0.9998614958448755
389   0.9998620879878638  0.9835884705557855  0.9998620879878638
390   0.02902946273830156  3.2092720970537263  3.2092720970537263
391   1.105334364128334  1.1167375338229608  1.1167375338229608
392   0.21341816078658185  1.6691729323308269  1.6691729323308269
393   0.07601054481546574  2.4661687170474518  2.4661687170474518
394   0.059621909840038775  3.6068831798351915  3.6068831798351915
395   0.11264367816091954  3.435402298850575  3.435402298850575
396   0.29133858267716534  2.3471413899349542  2.3471413899349542
397   0.029379279876297768  1.6306604815551138  1.6306604815551138
398   0.13339424394700777  2.896299680219278  2.896299680219278
399   0.046953605366126326  4.361095584125209  4.361095584125209
400   0.9998551983782219  0.9807413843035042  0.9998551983782219
401   0.6931502847962612  1.0020446911055936  1.0020446911055936
402   1.000274838532362  0.9958774220145665  1.000274838532362
403   1.0103207810320782  0.988005578800558  1.0103207810320782
404   0.136140135218193  2.237553779963122  2.237553779963122
405   1.0200956937799044  0.9838687628161312  1.0200956937799044
406   0.07055702917771883  3.470557029177719  3.470557029177719
407   2.817138171381714  3.023370233702337  3.023370233702337
408   0  1.6257731958762889  1.6257731958762889
409   0.0954079358002675  3.209986625055729  3.209986625055729
410   0.03319713993871297  4.0541368743615935  4.0541368743615935
411   0.09797822706065318  2.998444790046656  2.998444790046656
412   0.07409249129786176  3.967180507210343  3.967180507210343
413   0.056314926189174414  4.225259704756698  4.225259704756698
414   0.03221010901883053  3.8483647175421214  3.8483647175421214
415   1  0.9869040050858231  1
416   0.9998741346758968  0.9943360604153557  0.9998741346758968
417   0.9997449630196378  0.9817648559041061  0.9997449630196378
418   1  0.8349080059671805  1
419   0.994174516608825  0.9481903817550819  0.994174516608825
420   0.24402286902286907  1.6850311850311852  1.6850311850311852
421   0.37390146471371505  2.2  2.2
422   1.2812105926860025  1.2512610340479193  1.2812105926860025
423   0.041442048517520216  1.431098382749326  1.431098382749326
424   1.603246407663651  1.3738690792974988  1.603246407663651
425   0.06030603060306031  3.9023402340234026  3.9023402340234026
426   0.023864157870582832  3.964203763194125  3.964203763194125
427   0.09206848357791754  1.4909154437456325  1.4909154437456325
428   1.331746552856205  1.3289560078791858  1.331746552856205
429   1.0689087165408373  1.1201098146877144  1.1201098146877144
430   1.0033490449020095  0.724510047134706  1.0033490449020095
431   0.9726911618669315  0.8819513406156901  0.9726911618669315
432   1.4651770168311085  2.3644805571677305  2.3644805571677305
433   1.4867801521187975  0.9880478087649402  1.4867801521187975
434   0.16110969712395012  2.0972257571901247  2.0972257571901247
435   0.1672787979966611  2.523539232053422  2.523539232053422
436   0.01994828223125231  2.883265607683783  2.883265607683783
437   0.07136237256719184  4.0644114921223355  4.0644114921223355
438   0.16828087167070216  3.1206618240516546  3.1206618240516546
439   0.03189726594863297  3.641673570836786  3.641673570836786
440   0.125  4.388  4.388
441   0.044836008374040476  1.5776343335659455  1.5776343335659455
442   0.09407376709490262  3.599254040613344  3.599254040613344
443   0.05391690453536314  2.4525848398350774  2.4525848398350774
444   0.9424095830453814  0.9418336788758351  0.9424095830453814
445   1.0665503199534614  0.9356602675974404  1.0665503199534614
446   1.000329055610398  0.9861796643632774  1.000329055610398
447   0.40695773990193784  1.957973383142657  1.957973383142657
448   0.11489554950045412  2.138737511353315  2.138737511353315
449   1.7037767756482527  2.600620067643743  2.600620067643743
450   0.1815195971097  1.9892708561418873  1.9892708561418873
451   0.10566657541746509  2.5058855735012315  2.5058855735012315
452   0.19121706398996238  2.3129234629861988  2.3129234629861988
453   0.025668073136427567  3.392053445850914  3.392053445850914
454   0.07104010876954453  3.343303874915024  3.343303874915024
455   0.9683013667164352  0.5553003330653498  0.9683013667164352
456   0.4236827195467422  0.5011898016997167  0.5011898016997167
457   0.7731805157593122  0.47392550143266476  0.7731805157593122
458   1.2903318077803203  1.3013443935926774  1.3013443935926774
459   0.9997783933518005  0.6127423822714683  0.9997783933518005
460   1.0027415286763899  0.9321197499725847  1.0027415286763899
461   1.1260908817333735  1.2159193499849532  1.2159193499849532
462   0.26737967914438504  2.1937287311618863  2.1937287311618863
463   0.1062937062937063  2.092773892773893  2.092773892773893
464   0.1694915254237288  1.9959857270294379  1.9959857270294379
465   0.10799726589200273  3.2194121667805877  3.2194121667805877
466   0.029372496662216287  3.0604138851802403  3.0604138851802403
467   0.08724340175953078  3.526392961876833  3.526392961876833
468   0.02346570397111913  5.557160048134778  5.557160048134778
469   0.032081377151799685  3.795774647887324  3.795774647887324
470   0.05175363558597091  4.082549187339606  4.082549187339606
471   0.987752663546749  0.9895449566862491  0.9895449566862491
472   0.27133523887300937  1.9777460187831766  1.9777460187831766
473   0.2839323467230444  2.1797040169133193  2.1797040169133193
474   0.11093533715641685  1.9818073956891438  1.9818073956891438
475   2.245901639344262  2.064890710382514  2.245901639344262
476   0.12094465648854962  2.312977099236641  2.312977099236641
477   0.05856279382135662  1.3799865681665546  1.3799865681665546
478   0.022162324049116503  3.1898772087451333  3.1898772087451333
479   0.07706310679611651  3.006371359223301  3.006371359223301
480   0.021407719753486862  2.649367499189102  2.649367499189102
481   0.04753340184994861  2.761562178828366  2.761562178828366
482   1  0.9809406701506302  1
483   1.0040041067761807  0.9796714579055442  1.0040041067761807
484   1.0023373983739838  0.9980691056910569  1.0023373983739838
485   1.9332805385072263  1.9740645416749156  1.9740645416749156
486   0.9853541894988542  0.99143170270001  0.99143170270001
487   1.0023633677991137  0.9783357951747907  1.0023633677991137
488   0.22910994764397907  1.9974869109947644  1.9974869109947644
489   2.2192961455590137  2.46468757481446  2.46468757481446
490   0.2524603334002812  1.9554127334806186  1.9554127334806186
491   0.21853146853146854  2.1448863636363633  2.1448863636363633
492   0.3414218816517667  2.239250744997871  2.239250744997871
493   0.10140315347895269  1.4481411832778823  1.4481411832778823
494   0.0799118214384128  2.6533480297602647  2.6533480297602647
495   0.07062404870624048  3.171993911719939  3.171993911719939
496   0.04351511726476406  2.854196100593388  2.854196100593388
497   1.0640025222668874  1.019114053755813  1.0640025222668874
498   1.1176518087855298  1.0845849483204135  1.1176518087855298
499   1.1163080501786158  1.1216249896153525  1.1216249896153525
500   1.0634823977164605  1.0343292102759276  1.0634823977164605
501   1.0823982902068545  1.055720937333028  1.0823982902068545
502   1.1014863412283626  1.0653471218355017  1.1014863412283626
503   1.0055301755229622  1.0013739566516677  1.0055301755229622
504   0.011482577396988032  1.2860928322218788  1.2860928322218788
505   0.9723302175531474  1.321118372073786  1.321118372073786
506   0.0071305630686009334  1.012715585373564  1.012715585373564
507   0.017573094985608242  2.3447204968944098  2.3447204968944098
508   0.024677945056650632  2.5746546639764087  2.5746546639764087
509   0.018125770653514183  1.602281134401973  1.602281134401973
510   1.1914615348685131  1.8673922182259797  1.8673922182259797
511   0.01365949468797429  1.6500312472100707  1.6500312472100707
512   0.011439627957500255  1.3285583353134867  1.3285583353134867
513   0.01403622550609163  2.1862695140593877  2.1862695140593877
514   0.018078918409055178  2.545459309332914  2.545459309332914
515   0.9993582887700535  1.0002139037433155  1.0002139037433155
516   0.9901165737455652  0.8901419158641662  0.9901165737455652
517   0.9767596281540505  0.8786520584329349  0.9767596281540505
518   0.9961601755348326  0.9996343024318888  0.9996343024318888
519   1  0.8617521144408479  1
520   0.9965681503867233  0.9909849920606465  0.9965681503867233
521   0.05298678920160827  3.201105686387134  3.201105686387134
522   0.9926901827454313  0.9720781980450488  0.9926901827454313
523   0.9852625846635581  1.007589939076274  1.007589939076274
524   3.152874289324068  4.270477995367446  4.270477995367446
525   1.1131012934166544  1.7072373201569537  1.7072373201569537
526   0.10743150826874456  2.1514071372321464  2.1514071372321464
527   0.10056943012150832  2.351029009550285  2.351029009550285
528   0.3468267043225858  4.113281556444654  4.113281556444654
529   0.238666414809218  5.470627125047223  5.470627125047223
530   0.999934503536809  0.9671535237097196  0.999934503536809
531   2.178209060877773  2.87010382255781  2.87010382255781
532   1.0086982412113736  0.6113013334467579  1.0086982412113736
533   0.4066594923086662  3.6820915363676647  3.6820915363676647
534   0.25171049818259567  3.809386358776994  3.809386358776994
535   0.1962294876612802  5.069710635099587  5.069710635099587
536   0.16598909271194842  4.3254338125929594  4.3254338125929594
537   0.9497323022010707  0.9408090422367638  0.9497323022010707
538   0.6525956934800592  0.8026972150502595  0.8026972150502595
539   0.9935681917848268  0.7657401800071  0.9935681917848268
540   1.6329772747904499  2.042182346355191  2.042182346355191
541   0.18078283945157012  4.966497125165856  4.966497125165856
542   0.2890131036378631  2.6812669904395365  2.6812669904395365
543   2.453270151074411  2.139861124143755  2.453270151074411
544   1  1  1
545   0.44437710017559023  0.41452675300598074  0.44437710017559023
546   0.44412175873731685  0.4695648252536641  0.4695648252536641
547   0.9842644562564273  0.5726003295791051  0.9842644562564273
548   1.5628312646762832  1.5710164374371016  1.5710164374371016
549   0.13091325658697817  0.21187252342767  0.21187252342767
550   0.2293034750592626  0.2642255510162909  0.2642255510162909
551   0.9404508573366294  0.5366057430987965  0.9404508573366294
552   0.4565332142277083  0.5657381841806074  0.5657381841806074
553   1.1851507278276359  0.895154244999376  1.1851507278276359
554   0.18407480543617147  0.20257869671274248  0.20257869671274248
555   0.7500233535730968  0.1503783278841663  0.7500233535730968
556   0.6223190506957468  0.2698283877271223  0.6223190506957468
557   1.0002110149820638  0.4178096644861785  1.0002110149820638
558   1.001292490629443  0.41437249579940544  1.001292490629443
559   1.003482363513817  0.39833745225791956  1.003482363513817
560   0.9959709119496855  0.40625  0.9959709119496855
561   1.0086857343393578  0.4080540445692227  1.0086857343393578
562   1.0060970843430002  0.4171031032595951  1.0060970843430002
563   1.0064925998324492  0.41908684724937173  1.0064925998324492
564   1.0079944605312856  0.41206093415586054  1.0079944605312856
565   0.9197707736389684  0.819484240687679  0.9197707736389684
566   1.0130677927413834  0.4224492125085597  1.0130677927413834
567   1  0.5415335463258786  1
568   0.995880535530381  0.4768280123583934  0.995880535530381
569   0.9985704074338814  0.4610436025732666  0.9985704074338814
570   0.9989512323020451  0.4614577871001573  0.9989512323020451
571   0.9987937273823885  0.43667068757539207  0.9987937273823885
572   0.9977917981072555  0.43343848580441646  0.9977917981072555
573   0.9979518689196107  0.43113159242191496  0.9979518689196107
574   1.1366424986056887  0.9436698271054099  1.1366424986056887
575   1.0124796527400977  0.8822571893651655  1.0124796527400977
576   1.003542793212754  0.7464105910870782  1.003542793212754
577   1.035250055078211  0.5994712491738269  1.035250055078211
578   0.9944875459371171  0.6959983666802776  0.9944875459371171
579   1.0183077684314696  0.7031172686788718  1.0183077684314696
580   1.06150506512301  0.73589001447178  1.06150506512301
581   1.0215259776851122  0.7024681618392877  1.0215259776851122
582   1.0044748986155783  0.7684239966438261  1.0044748986155783
583   1.0977777777777777  0.8959759759759759  1.0977777777777777
584   1.004131130063966  0.6861673773987207  1.004131130063966
585   1.011548839719374  0.7654614139233674  1.011548839719374
586   1.0225  0.7142241379310346  1.0225
587   1.0164089023010183  0.6841757827235005  1.0164089023010183
588   1.1498127340823971  0.7406812912430891  1.1498127340823971
589   1.0439586836416046  0.6629033549523581  1.0439586836416046
590   1.011201531833413  0.6844423168980374  1.011201531833413
591   1.0303511558143639  0.7216340215281454  1.0303511558143639
592   1.0298621162489525  0.7144816028033824  1.0298621162489525
593   1.0146378396567681  0.6866324556237907  1.0146378396567681
594   1.9264922870556676  1.317102615694165  1.9264922870556676
595   1.2569491525423728  0.8879661016949152  1.2569491525423728
596   1.0083010960670535  0.6929400386847194  1.0083010960670535
597   1.0308595616849867  0.6774083430053937  1.0308595616849867
598   1.3331893945936608  0.8579324639433457  1.3331893945936608
599   1.1899926416482707  0.8188373804267843  1.1899926416482707
600   1.6750178225888586  1.2174355840716977  1.6750178225888586
601   1.0218467812408971  0.6781969123215845  1.0218467812408971
602   1.383020730503455  1.5153998025666338  1.5153998025666338
603   2.2938125894134473  2.0860157367668095  2.2938125894134473
604   1.0949636338685331  1.0742418004665844  1.0949636338685331
605   1.2306981044845122  1.716905532439513  1.716905532439513
606   2.085804916732752  2.343695479777954  2.343695479777954
607   1.5174910663908217  1.619992476960692  1.619992476960692
608   1.6211832061068703  1.792620865139949  1.792620865139949
609   1.228332024090076  1.0331674958540629  1.228332024090076
610   1.349494706448508  1.4157844080846969  1.4157844080846969
611   0.16370176586003923  1.0107259646827993  1.0107259646827993
612   1.4708507670850768  1.3525801952580196  1.4708507670850768
613   1.0979303857008464  1.0518344308560676  1.0979303857008464
614   0.9667613161850676  1.109904793719726  1.109904793719726
615   1.1324860724233983  1.157033426183844  1.157033426183844
616   1.3033760186263097  1.559953434225844  1.559953434225844
617   1.7445438282647585  2.149016100178891  2.149016100178891
618   1.9806865274845569  1.9164125420283056  1.9806865274845569
619   1.6380666489341489  1.530645590302846  1.6380666489341489
620   1.799428370856942  2.0270270270270268  2.0270270270270268
621   1.1137227523078117  0.5662865565122954  1.1137227523078117
622   1.1401594628619387  1.2808784445376975  1.2808784445376975
623   0.8003091190108192  1.3401854714064916  1.3401854714064916
624   1.0132197788229311  1.3855345112495232  1.3855345112495232
625   2.1593710916562445  2.46060389494372  2.46060389494372
626   1.238083538083538  1.8176904176904176  1.8176904176904176
627   1.4492089748483692  1.0111125249183528  1.4492089748483692
628   1.4429055963821367  1.5498869417750143  1.5498869417750143
629   0.9561249561249562  1.025038025038025  1.025038025038025
630   1.1324921135646686  0.8422712933753943  1.1324921135646686
631   0.8372093023255814  0.7843551797040169  0.8372093023255814
632   1.1542952460383653  1.0391993327773144  1.1542952460383653
633   1.12565445026178  1.013612565445026  1.12565445026178
634   1.284620861516554  1.314880740477038  1.314880740477038
635   0.26154602030789387  0.639207337045529  0.639207337045529
636   1.1478787878787877  1.018181818181818  1.1478787878787877
637   0.9884974838245867  0.7426312005751258  0.9884974838245867
638   1.144914491449145  1.1678667866786678  1.1678667866786678
639   0.831615120274914  1.5255277368679432  1.5255277368679432
640   1.3183296645530111  1.3040049939218714  1.3183296645530111
641   1.23710407239819  1.2115384615384615  1.23710407239819
642   1.0514270328486808  1.1440495422724828  1.1440495422724828
643   1.4054336468129573  3.496342737722048  3.496342737722048
644   1.0773240660295396  0.889661164205039  1.0773240660295396
645   11.600000000000001  4.090909090909092  11.600000000000001
646   0.34108527131782945  0.4527131782945737  0.4527131782945737
647   1.1154929577464787  1.6309859154929576  1.6309859154929576
648   0.9123914759273876  0.14917127071823205  0.9123914759273876
649   0.3596256684491979  9.22860962566845  9.22860962566845
650   2.239057239057239  1.5555555555555558  2.239057239057239
651   1.063324538258575  1.0382585751978892  1.063324538258575
652   0.7851323828920571  1.4816700610997962  1.4816700610997962
653   0.17004048582995948  1.215924426450742  1.215924426450742
654   0.5514579759862779  6.071183533447684  6.071183533447684
655   1.3651685393258428  16.325842696629213  16.325842696629213
656   1.2990126939351199  0.7108603667136812  1.2990126939351199
657   1.7409133271202237  1.195712954333644  1.7409133271202237
658   0.6741996233521657  10.124293785310734  10.124293785310734
659   0.5491228070175439  9.459649122807017  9.459649122807017
660   1.00390625  2.171875  2.171875
661   0.7301136363636365  1.0909090909090908  1.0909090909090908
662   0.5775280898876405  1.1820224719101124  1.1820224719101124
663   0.4516695957820738  1.4956063268892794  1.4956063268892794
664   0.3708513708513708  0.4415584415584415  0.4415584415584415
665   0.3403973509933775  0.7920529801324503  0.7920529801324503
666   0.2562313060817547  1.759720837487537  1.759720837487537
667   0.228039041703638  1.7622005323868677  1.7622005323868677
668   0.7301136363636364  0.9375  0.9375
669   0.3692528735632184  0.7385057471264368  0.7385057471264368
670   0.3882175226586103  0.5226586102719033  0.5226586102719033
671   0.2824175824175824  1.6758241758241759  1.6758241758241759
672   0.24854932301740812  0.4158607350096712  0.4158607350096712
673   0.23448905109489054  0.3658759124087591  0.3658759124087591
674   0.2219343696027634  0.7556131260794474  0.7556131260794474
675   1.5748031496062993  1.173228346456693  1.5748031496062993
676   1.6129032258064515  1.1935483870967742  1.6129032258064515
677   1.6129032258064515  1.1774193548387095  1.6129032258064515
678   1.5748031496062993  1.5984251968503937  1.5984251968503937
679   1.5748031496062993  1.1811023622047243  1.5748031496062993
680   1.574803149606299  1.574803149606299  1.574803149606299
681   1.5748031496062993  1.5748031496062993  1.5748031496062993
682   1.5078125000000002  1.5078125000000002  1.5078125000000002
683   1.5564516129032258  1.5564516129032258  1.5564516129032258
684   1.5564516129032255  1.5564516129032255  1.5564516129032255
685   1.5564516129032258  1.5564516129032258  1.5564516129032258
686   1.5564516129032255  1.5403225806451613  1.5564516129032255
687   1.5564516129032258  1.5403225806451613  1.5564516129032258
688   1.5564516129032258  1.5564516129032258  1.5564516129032258
689   1.5564516129032258  1.4999999999999998  1.5564516129032258


==> data/old/cactus-plot-num-samples.dat.txt <==
n   mega  megab  max
0   3.4146245441931007  3.3181451482784214  3.4146245441931007
1   4.323640960809103  4.6422869166232  4.6422869166232
2   5.832060301507537  5.867995533221664  5.867995533221664
3   4.5338056037781636  4.747951316943869  4.747951316943869
4   4.430895347988023  4.8619276272548015  4.8619276272548015
5   4.3527347354079895  4.3015150339308965  4.3527347354079895
6   5.32886135733598  2.36520757041651  5.32886135733598
7   4.257950562884049  0.0398806369746493  4.257950562884049
8   4.685598930627165  4.517691027634558  4.685598930627165
9   4.3744867774073235  2.853062516695193  4.3744867774073235
10   4.241578290704928  4.973867358078603  4.973867358078603
11   3.6670533747021  1.1661585502945275  3.6670533747021
12   2.4319894666268165  2.547525384298489  2.547525384298489
13   4.821628579548304  4.799436633845434  4.821628579548304
14   4.5217977185280605  4.614073596962557  4.614073596962557
15   4.574301707942745  4.766056664409754  4.766056664409754
16   5.405442447322717  5.378899792848026  5.405442447322717
17   4.778161280200816  0.041604202256853656  4.778161280200816
18   4.505803436840519  0.23158835436495973  4.505803436840519
19   5.019587116687632  5.203143663520184  5.203143663520184
20   4.736146126605127  4.944064587645553  4.944064587645553
21   5.000868958966949  4.930281199163375  5.000868958966949
22   5.637008724553386  5.761462401329456  5.761462401329456
23   4.232822809295424  4.576207636662339  4.576207636662339
24   4.2199544967880085  4.658458244111349  4.658458244111349
25   4.921464856830172  5.288316100684406  5.288316100684406
26   4.969632989690722  5.368791752577319  5.368791752577319
27   4.210066755674232  4.334939919893191  4.334939919893191
28   4.738157589418901  5.1963569463320844  5.1963569463320844
29   11.95924476168547  11.661754547547778  11.95924476168547
30   45.25032667537801  31.069068508493558  45.25032667537801
31   6.106123072224767  6.09837379752634  6.106123072224767
32   18.39814814814815  15.981481481481481  18.39814814814815
33   5.785786015045542  5.657405613008932  5.785786015045542
34   25.88500816993464  32.62928921568628  32.62928921568628
35   5.221135411489029  4.842434140453029  5.221135411489029
36   5.339436846339501  5.279549477071601  5.339436846339501
37   4.824759349850087  5.337099573930882  5.337099573930882
38   4.883726681741097  4.35812959299039  4.883726681741097
39   5.896416845689271  6.819220947671355  6.819220947671355
40   85.08627019089575  85.45631424375918  85.45631424375918
41   99.0471659081506  96.66115018618122  99.0471659081506
42   6.032742365238779  8.261170321787251  8.261170321787251
43   184.6448467966574  148.41364902506965  184.6448467966574
44   4.9471064363935415  5.518439163744969  5.518439163744969
45   4.450717631908024  4.753261539035816  4.753261539035816
46   6.057988547463505  4.266365567115628  6.057988547463505
47   5.5429633641914515  5.92357691550128  5.92357691550128
48   4.665468990604566  4.563391283001183  4.665468990604566
49   13.886310517529216  17.26794657762938  17.26794657762938
50   6.486853566474175  8.06881311094622  8.06881311094622
51   16.851541760261384  22.177455585052073  22.177455585052073
52   0.019552  0.099357  0.099357
53   16.038922155688624  26.5332492908919  26.5332492908919
54   245.77625570776254  63.70319634703196  245.77625570776254
55   46.015551048005406  156.65922920892496  156.65922920892496
56   5.0161273299136635  5.229962214763684  5.229962214763684
57   4.4442218140665295  4.604608448822842  4.604608448822842
58   4.887526350386472  2.8895437133077952  4.887526350386472
59   7.349613243152349  3.699861739097941  7.349613243152349
60   8.565936583577713  11.518832478005866  11.518832478005866
61   9.110585421649162  12.092960382655713  12.092960382655713
62   57.473214285714285  100.11267006802721  100.11267006802721
63   10.498307588159271  14.756292694935073  14.756292694935073
64   13.033748443337485  12.945952677459527  13.033748443337485
65   60.308100929614874  136.9581673306773  136.9581673306773
66   112.64978292329957  230.36034732272068  230.36034732272068
67   101.72566371681415  495.37758112094394  495.37758112094394
68   0.011457  0.092756  0.092756
69   8.211301244029185  4.8807149231011495  8.211301244029185
70   7.965341982939163  4.332252132604587  7.965341982939163
71   8.111073546239467  3.8906428794340995  8.111073546239467
72   11.768926041561755  6.236143283982946  11.768926041561755
73   12.150406871609404  8.147694394213381  12.150406871609404
74   15.495517656062097  9.67224226522357  15.495517656062097
75   12.612380197449017  6.4590689630323554  12.612380197449017
76   14.147734438338889  15.938924421223314  15.938924421223314
77   0.095291  0.180472  0.180472
78   15.121791880541297  26.839788458547208  26.839788458547208
79   2.1991266176905406  3.3649782791639185  3.3649782791639185
80   0.067794  0.141508  0.141508
81   0.014109  0.152621  0.152621
82   43.40350877192982  357.3964912280702  357.3964912280702
83   0.05879385789767927  0.7091076465222637  0.7091076465222637
84   9.775883887296299  4.9326980191627285  9.775883887296299
85   8.847803913083794  5.500231817760332  8.847803913083794
86   11.530457290767904  7.855004314063848  11.530457290767904
87   15.114473600204303  11.346166123986466  15.114473600204303
88   1.6402017806388465  2.601577352382028  2.601577352382028
89   4.051304045438739  4.176075113017271  4.176075113017271
90   0.021666  0.078544  0.078544
91   0.5578501842594957  1.1373663662567957  1.1373663662567957
92   14.434755592377796  30.459196354598177  30.459196354598177
93   12.068247821878025  24.191513391416585  24.191513391416585
94   0.12584573491709522  0.30191978033647354  0.30191978033647354
95   0.016598  0.169422  0.169422
96   9.855993255671367  5.740994788473329  9.855993255671367
97   8.562218393851047  5.131294725682481  8.562218393851047
98   8.513816786508883  4.2589236771676395  8.513816786508883
99   11.993312163202463  7.2630388760585065  11.993312163202463
100   14.514013145882782  7.253742924958919  14.514013145882782
101   10.192178454313591  5.829642524594146  10.192178454313591
102   23.91692546583851  19.03131469979296  23.91692546583851
103   23.01933774834437  20.17430463576159  23.01933774834437
104   23.521039763222237  19.549993565821644  23.521039763222237
105   0.069662  0.143747  0.143747
106   0.075882  0.146801  0.146801
107   24.517045454545453  41.72386363636364  41.72386363636364
108   0.011339  0.132942  0.132942
109   10.290825688073394  111.99816513761468  111.99816513761468
110   15.29536571747627  79.93076493579007  79.93076493579007
111   0.01459715090756379  0.15146509385951484  0.15146509385951484
112   0.01354726817013939  0.18680074291931834  0.18680074291931834
113   11.214159620923533  6.812784539626498  11.214159620923533
114   9.044753925942045  5.43045733144743  9.044753925942045
115   15.964228510411106  11.304858515750134  15.964228510411106
116   23.127912040060963  16.40485521445678  23.127912040060963
117   0.04917294615931819  0.08628651821378779  0.08628651821378779
118   27.55185185185185  21.213804713804713  27.55185185185185
119   27.041208198489752  32.668824163969795  32.668824163969795
120   29.651112551306976  32.320155541153596  32.320155541153596
121   0.06865784543740729  0.16405713509009356  0.16405713509009356
122   17.775386684599866  96.93073301950236  96.93073301950236
123   0.01563  0.141288  0.141288
124   0.007359  0.123428  0.123428
125   11.179877803681968  5.349143821850631  11.179877803681968
126   10.611587573851725  5.418763102725367  10.611587573851725
127   11.845869367319072  7.527082385070551  11.845869367319072
128   12.69470263243419  8.351316217094572  12.69470263243419
129   27.432071645826294  19.78202095302467  27.432071645826294
130   24.59641587677725  18.96934241706161  24.59641587677725
131   27.170832694372027  17.95246127894495  27.170832694372027
132   58.93942218080149  58.811742777260015  58.93942218080149
133   51.059128630705395  37.768672199170126  51.059128630705395
134   0.010218  0.117855  0.117855
135   0.025276  0.123319  0.123319
136   4.558345428156749  16.716690856313498  16.716690856313498
137   0.044843275781096134  0.1700930363307966  0.1700930363307966
138   32.569868995633186  255.9061135371179  255.9061135371179
139   0.01944691591160823  0.2819530441414123  0.2819530441414123
140   8.555539604493415  4.338046872196102  8.555539604493415
141   8.460464929214929  4.754584942084942  8.460464929214929
142   11.854374465659733  5.586966847154935  11.854374465659733
143   10.151811151811152  5.376190476190477  10.151811151811152
144   23.61813609054073  16.277350845326254  23.61813609054073
145   0.015074  0.124095  0.124095
146   63.61430119176598  136.10075839653305  136.10075839653305
147   26.474940334128878  80.27207637231504  80.27207637231504
148   0.03278771117115636  0.3084643471758551  0.3084643471758551
149   0.016283  0.111982  0.111982
150   0.010646625735321427  0.15527245819488766  0.15527245819488766
151   25.838709677419356  143.89400921658986  143.89400921658986
152   8.778979302245926  5.061995400499095  8.778979302245926
153   8.842953214959602  5.002177173544922  8.842953214959602
154   8.488791975577845  4.51569995638901  8.488791975577845
155   9.50969174280591  4.41952010929895  9.50969174280591
156   15.565295652956529  10.123211232112322  15.565295652956529
157   33.704495372410754  21.996033494931687  33.704495372410754
158   57.11101282618311  49.29455992923485  57.11101282618311
159   28.73262808545945  23.131300560049784  28.73262808545945
160   53.100811618966254  43.50192225544639  53.100811618966254
161   193.34920634920636  267.02645502645504  267.02645502645504
162   131.02985074626866  188.9402985074627  188.9402985074627
163   0.021355  0.108962  0.108962
164   96.87021857923497  150.12431693989072  150.12431693989072
165   70.70873786407768  284.02588996763757  284.02588996763757
166   0.01635386168886482  0.522009172604038  0.522009172604038
167   9.362941206259178  5.24672102091457  9.362941206259178
168   8.673725683329229  5.540999753755233  8.673725683329229
169   12.387358757062147  7.279661016949152  12.387358757062147
170   9.855884168584096  6.2904203378416295  9.855884168584096
171   123.47308781869688  157.07082152974505  157.07082152974505
172   53.24300699300699  48.76704545454545  53.24300699300699
173   80.9262187088274  67.1080368906456  80.9262187088274
174   179.6672131147541  166.44098360655738  179.6672131147541
175   99.7152466367713  218.72869955156952  218.72869955156952
176   83.56744186046511  502.04186046511626  502.04186046511626
177   115.59627329192547  329.00621118012424  329.00621118012424
178   60.28112449799197  417.714859437751  417.714859437751
179   0.012121  0.10894  0.10894
180   0.017407593794156993  0.1823821539927325  0.1823821539927325
181   11.132110504698138  5.7978956844652  11.132110504698138
182   9.981933012372522  4.864419940984625  9.981933012372522
183   8.44766606822262  4.5305206463195695  8.44766606822262
184   12.10882621752187  6.565282673978326  12.10882621752187
185   12.931572524407253  7.974023709902371  12.931572524407253
186   119.29425556858148  106.3704572098476  119.29425556858148
187   111.07359307359307  97.61471861471861  111.07359307359307
188   229.75918367346938  383.60816326530613  383.60816326530613
189   218.68794326241135  328.51063829787233  328.51063829787233
190   287.49169435215947  329.3687707641196  329.3687707641196
191   123.40714285714286  593.85  593.85
192   144.67045454545453  1355.8181818181818  1355.8181818181818
193   19.947839915186854  11.834349324145242  19.947839915186854
194   24.29194501541624  21.838386433710173  24.29194501541624
195   29.674780222572284  17.21164693327913  29.674780222572284
196   28.937090320933006  26.9061036860475  28.937090320933006
197   23.559332342208407  22.681240708203813  23.559332342208407
198   22.893848739495798  22.417882352941177  22.893848739495798
199   46.82303839732888  40.02337228714524  46.82303839732888
200   26.327683615819208  29.89502460360853  29.89502460360853
201   215.0774550484094  436.42185338865835  436.42185338865835
202   378.83539094650206  1243.0123456790122  1243.0123456790122
203   338.55696202531647  1314.071729957806  1314.071729957806
204   269.0126582278481  1207.282700421941  1207.282700421941
205   204.78048780487805  1607.9024390243903  1607.9024390243903
206   296.697247706422  2230.2752293577983  2230.2752293577983
207   0.053374718519870974  1.310679157127943  1.310679157127943
208   173.576  2081.992  2081.992
209   2  4.666666666666667  4.666666666666667
210   1.5  3.5  3.5
211   1.3333333333333333  3  3
212   0.6666666666666666  7.333333333333333  7.333333333333333
213   5.5  3.9  5.5
214   2  13  13
215   1.1428571428571428  2.857142857142857  2.857142857142857
216   1.3333333333333333  4  4
217   3.5  2.1  3.5
218   0.3333333333333333  2  2
219   1.3333333333333333  5.333333333333333  5.333333333333333
220   3.066666666666667  4.266666666666667  4.266666666666667
221   4.6415094339622645  1.5849056603773586  4.6415094339622645
222   5.696969696969697  7.818181818181818  7.818181818181818
223   3.4135338345864663  0.2506265664160401  3.4135338345864663
224   0.3333333333333333  2.6666666666666665  2.6666666666666665
225   0.3333333333333333  2  2
226   4.551724137931035  0.8374384236453202  4.551724137931035
227   1.8571428571428572  5.142857142857143  5.142857142857143
228   1.8181818181818181  4.363636363636363  4.363636363636363
229   2  5.142857142857143  5.142857142857143
230   1.2  6.4  6.4
231   0.5  2.5  2.5
232   3.2976190476190474  1.4285714285714286  3.2976190476190474
233   3.1881188118811883  1.2178217821782178  3.1881188118811883
234   2.7983870967741935  1.0725806451612903  2.7983870967741935
235   2.7936507936507935  1.0158730158730158  2.7936507936507935
236   2.651851851851852  0.9333333333333333  2.651851851851852
237   2.187878787878788  0.7818181818181819  2.187878787878788
238   3.4245283018867925  1.1981132075471699  3.4245283018867925
239   2.4630872483221475  0.87248322147651  2.4630872483221475
240   1.726829268292683  0.6292682926829268  1.726829268292683
241   2.090909090909091  0.7329545454545454  2.090909090909091
242   1.8686868686868687  0.6515151515151515  1.8686868686868687
243   1.6441441441441442  0.5855855855855856  1.6441441441441442
244   2.206060606060606  0.793939393939394  2.206060606060606
245   1.9010416666666667  0.6666666666666666  1.9010416666666667
246   2.0555555555555554  0.7111111111111111  2.0555555555555554
247   1.6238938053097345  0.5752212389380531  1.6238938053097345
248   3.1176470588235294  1.084033613445378  3.1176470588235294
249   1.6017316017316017  0.5584415584415584  1.6017316017316017
250   1.2045454545454546  0.42207792207792205  1.2045454545454546
251   1.4285714285714286  0.5019305019305019  1.4285714285714286
252   2.05  0.7111111111111111  2.05
253   1.7524271844660195  0.6262135922330098  1.7524271844660195
254   1.7826086956521738  0.6280193236714976  1.7826086956521738
255   2.0558659217877095  0.7206703910614525  2.0558659217877095
256   1.0421940928270041  0.5358649789029536  1.0421940928270041
257   1.020746887966805  0.5228215767634855  1.020746887966805
258   1.3155080213903743  0.679144385026738  1.3155080213903743
259   1.0745614035087718  0.5482456140350878  1.0745614035087718
260   0.7735849056603774  0.39622641509433965  0.7735849056603774
261   0.8945454545454545  0.45454545454545453  0.8945454545454545
262   3.4875  2.175  3.4875
263   4.804347826086956  3.652173913043478  4.804347826086956
264   4.784313725490196  3.235294117647059  4.784313725490196
265   6.025  4.175  6.025
266   3.7916666666666665  2.4027777777777777  3.7916666666666665
267   2.267175572519084  1.3358778625954197  2.267175572519084
268   1.45  0.8136363636363636  1.45
269   2.01875  1.125  2.01875
270   1.391304347826087  0.782608695652174  1.391304347826087
271   1.4794520547945205  0.8264840182648402  1.4794520547945205
272   0.938953488372093  0.5232558139534884  0.938953488372093
273   0.9130434782608695  0.49728260869565216  0.9130434782608695
274   1.22992700729927  0.6605839416058394  1.22992700729927
275   1.1045751633986929  0.5947712418300654  1.1045751633986929
276   0.5899653979238755  0.314878892733564  0.5899653979238755
277   0.5856164383561644  0.3133561643835616  0.5856164383561644
278   0.7290322580645161  0.3913978494623656  0.7290322580645161
279   0.5142002989536621  0.273542600896861  0.5142002989536621
280   0.7125  0.38333333333333336  0.7125
281   0.5771812080536913  0.3053691275167785  0.5771812080536913
282   0.618018018018018  0.3261261261261261  0.618018018018018
283   0.8353510895883777  0.4430992736077482  0.8353510895883777
284   0.8305084745762712  0.4430992736077482  0.8305084745762712
285   0.5021961932650073  0.26939970717423134  0.5021961932650073
286   0.9746478873239437  0.5098591549295775  0.9746478873239437
287   0.7069672131147541  0.375  0.7069672131147541
288   0.6898608349900597  0.3658051689860835  0.6898608349900597
289   0.48933143669985774  0.2603129445234708  0.48933143669985774
290   0.7821100917431193  0.42201834862385323  0.7821100917431193
291   3.440777340416747  3.440777340416747  3.440777340416747
292   4.020827888462234  4.020827888462234  4.020827888462234
293   6.983679141845507  6.983679141845507  6.983679141845507
294   7.526946468356717  7.526946468356717  7.526946468356717
295   4.339128963251917  4.339128963251917  4.339128963251917
296   7.306683423327318  7.306683423327318  7.306683423327318
297   6.238303181534622  0.47655021834061134  6.238303181534622
298   7.515858461353456  7.515858461353456  7.515858461353456
299   6.6694678431607946  2.062759692404143  6.6694678431607946
300   4.15679428025107  4.15679428025107  4.15679428025107
301   1.738746398621522  1.738746398621522  1.738746398621522
302   3.1301157829828123  3.1301157829828123  3.1301157829828123
303   5.686923488131391  5.686923488131391  5.686923488131391
304   4.299743735273378  4.299743735273378  4.299743735273378
305   5.7402974622144916  5.7402974622144916  5.7402974622144916
306   6.867990357341538  6.867990357341538  6.867990357341538
307   8.693535487011857  2.88775776332719  8.693535487011857
308   6.9459397509186  6.9459397509186  6.9459397509186
309   5.726196202386679  5.726196202386679  5.726196202386679
310   10.117975595442864  0.2136714086245624  10.117975595442864
311   7.294112130409576  8.525730655117144  8.525730655117144
312   10.423715453963249  12.315877629439873  12.315877629439873
313   9.84179460471295  15.09593466479477  15.09593466479477
314   11.846248072516609  14.411090775460794  14.411090775460794
315   10.411040020072765  12.545477355413373  12.545477355413373
316   11.927079831932772  21.008403361344538  21.008403361344538
317   15.08333792951299  18.384718621881493  18.384718621881493
318   2  2  2
319   23.879143244814887  32.306002455256184  32.306002455256184
320   8.257979272472026  8.257979272472026  8.257979272472026
321   10.29007727848036  10.264928329611756  10.29007727848036
322   16.066321776292536  16.04103338581665  16.066321776292536
323   12.894407695382512  12.476693358090596  12.894407695382512
324   9.404418195668326  9.335784751676337  9.404418195668326
325   10.226935703255233  9.27291600617707  10.226935703255233
326   9.139598223262105  8.56216754711463  9.139598223262105
327   19.34194612424409  34.54297232911856  34.54297232911856
328   18.15312327252626  23.50258511364745  23.50258511364745
329   0.6808705716132329  0.049033533240143694  0.6808705716132329
330   30.830107364282473  5.8897625888401635  30.830107364282473
331   16.105856839992878  11.06704859931058  16.105856839992878
332   11.575750464809834  7.497951226556436  11.575750464809834
333   20.39401231798344  14.041950483338091  20.39401231798344
334   13.915947676036739  9.49364041191205  13.915947676036739
335   24.044819543629327  13.795594989059607  24.044819543629327
336   7.118835991720443  34.515280652623886  34.515280652623886
337   15.156003159557661  237.5963665086888  237.5963665086888
338   46.733339564445274  26.578044677072622  46.733339564445274
339   14.035345265654113  33.52684772175484  33.52684772175484
340   7.26231051690048  53.84831936729122  53.84831936729122
341   0.3671402365247258  8.284961554974435  8.284961554974435
342   3.8818538774365448  35.00792315243304  35.00792315243304
343   0.04340848564761401  2.1580584158158174  2.1580584158158174
344   0.6442428597089994  0.6978624034488953  0.6978624034488953
345   0.09610955875579574  1.246138729388645  1.246138729388645
346   3.7475451377890403  143.503009185936  143.503009185936
347   11.112592790149797  5.58451126816909  11.112592790149797
348   12.270842025179768  5.93686651778045  12.270842025179768
349   22.55350819820023  10.51216761767293  22.55350819820023
350   14.71094072544972  27.319374815688587  27.319374815688587
351   29.870362626202283  13.683404026524881  29.870362626202283
352   15.511510525667857  28.459066847223934  28.459066847223934
353   4.703528976458073  20.998196198140697  20.998196198140697
354   16.312808817939946  55.17572532623844  55.17572532623844
355   0.4578837293889428  7.2044738118331715  7.2044738118331715
356   0.5975566133780921  13.458932944445973  13.458932944445973
357   0.15852039933060189  1.015234577875238  1.015234577875238
358   6.087074829931972  237.16054421768706  237.16054421768706
359   11.089489800319145  15.78962349592444  15.78962349592444
360   2.2753601097477327  13.945964484414297  13.945964484414297
361   0.000751  0.341665  0.341665
362   0.009270602168120319  0.4898493289474756  0.4898493289474756
363   0.000095  0.348697  0.348697
364   0.597215448055691  8.239059105218818  8.239059105218818
365   0.000328  0.158322  0.158322
366   0.004206  0.369343  0.369343
367   0.000049  0.346359  0.346359
368   0.00458  0.067745  0.067745
369   0.000187  0.091667  0.091667
370   0.00048211816920039005  0.37889327397621186  0.37889327397621186
371   12.063995697768217  32.27614950255445  32.27614950255445
372   32.56904637832204  11.999348619072434  32.56904637832204
373   17.87853324513257  6.640873902705022  17.87853324513257
374   50.57301547045397  18.713213289373574  50.57301547045397
375   38.17813919749551  13.683274157217577  38.17813919749551
376   40.19938896928767  14.778059173500562  40.19938896928767
377   4.137694270470888  18.28772906518209  18.28772906518209
378   0.000019  0.364482  0.364482
379   0.5436199548759088  12.386813737778892  12.386813737778892
380   0.001456  0.318855  0.318855
381   0.005638  0.393485  0.393485
382   0.000687  0.375559  0.375559
383   0.000009  0.375583  0.375583
384   0.000005  0.141134  0.141134
385   0.007378636688981517  0.3834325396825397  0.3834325396825397
386   41.703156928979524  13.910213103131907  41.703156928979524
387   29.9263932165296  16.920212494253462  29.9263932165296
388   4.111210609355678  13.857148948872116  13.857148948872116
389   0.8245981245813798  8.816672248269702  8.816672248269702
390   0.000017  0.111495  0.111495
391   0.00145  0.317314  0.317314
392   0.006511  0.337396  0.337396
393   0.000065  0.316254  0.316254
394   0.000097  0.304245  0.304245
395   0.000097  0.324859  0.324859
396   0.006201  0.339659  0.339659
397   0.000033  0.322304  0.322304
398   0.000128  0.337501  0.337501
399   0.000009  0.019336  0.019336
400   31.021218513463207  9.712712495346818  31.021218513463207
401   67.94863083508868  21.67207990758986  67.94863083508868
402   0.532034212150604  5.961696499426858  5.961696499426858
403   59.880239520958085  20.644670658682635  59.880239520958085
404   0.006511  0.274168  0.274168
405   0.012548  0.344763  0.344763
406   0.000128  0.342714  0.342714
407   0.006825  0.308617  0.308617
408   0.015037593984962405  2496.3007518796994  2496.3007518796994
409   0.000619  0.312261  0.312261
410   0.000005  0.093609  0.093609
411   0.000033  0.016944  0.016944
412   0.000033  0.227744  0.227744
413   0.000013  0.235795  0.235795
414   0.000005  0.03716  0.03716
415   9.866449290129747  18.00468718157734  18.00468718157734
416   6.8152837095790115  13.92210697579825  13.92210697579825
417   1.8793688686635086  10.343019135364989  10.343019135364989
418   0.01632  0.301885  0.301885
419   0.01856  0.300413  0.300413
420   0.006511  0.284857  0.284857
421   0.006511  0.286113  0.286113
422   0.00714  0.293113  0.293113
423   0.000033  0.240162  0.240162
424   0.038008  0.299903  0.299903
425   0.000142  0.112796  0.112796
426   0.000003  0.029055  0.029055
427   0.006138  0.149079  0.149079
428   0.002978  0.278487  0.278487
429   0.260467  0.296494  0.296494
430   189.84571428571428  90.29894736842105  189.84571428571428
431   42.87980789846061  12.09776596200849  42.87980789846061
432   0.001009  0.262911  0.262911
433   0.023822  0.285767  0.285767
434   0.006511  0.26699  0.26699
435   0.000576  0.290348  0.290348
436   0.000009  0.254707  0.254707
437   0.00032  0.252283  0.252283
438   0.000276  0.270326  0.270326
439   0.000009  0.138001  0.138001
440   0.000041  0.142384  0.142384
441   0.000033  0.017878  0.017878
442   0.000049  0.052304  0.052304
443   0.000013  0.015948  0.015948
444   23.676484515579126  5.953262619566247  23.676484515579126
445   0.004672  0.261413  0.261413
446   0.33048699321693076  3.515371652718184  3.515371652718184
447   0.006232  0.257675  0.257675
448   0.000057  0.235845  0.235845
449   0.000546  0.233034  0.233034
450   0.006201  0.240109  0.240109
451   0.000144  0.246562  0.246562
452   0.003518  0.204923  0.204923
453   0.000005  0.009254  0.009254
454   0.000033  0.103719  0.103719
455   42.56405890865753  10.657784966374393  42.56405890865753
456   50.65342923715936  13.099432681592544  50.65342923715936
457   26.059310991817377  6.501589617970501  26.059310991817377
458   0.002801  0.234044  0.234044
459   99.18282259745675  51.78820095893266  99.18282259745675
460   0.22798570252908013  3.106702860722489  3.106702860722489
461   0.000667  0.255147  0.255147
462   0.006201  0.257905  0.257905
463   0.006201  0.228722  0.228722
464   0.006169  0.233967  0.233967
465   0.000065  0.109181  0.109181
466   0.000025  0.230642  0.230642
467   0.000017  0.036023  0.036023
468   0.000003  0.187399  0.187399
469   0.000005  0.057614  0.057614
470   0.000017  0.169955  0.169955
471   5.92560553633218  385.11937716262975  385.11937716262975
472   0.006201  0.202413  0.202413
473   0.006201  0.217327  0.217327
474   0.006201  0.219758  0.219758
475   0.007759  0.225409  0.225409
476   0.000143  0.222779  0.222779
477   0.000421  0.100295  0.100295
478   0.000009  0.140576  0.140576
479   0.000049  0.214107  0.214107
480   0.000005  0.221842  0.221842
481   0.000005  0.077504  0.077504
482   41.45077720207254  9.406300518134715  41.45077720207254
483   291.97080291970804  63.84992700729927  291.97080291970804
484   35.118525021949075  7.737875329236172  35.118525021949075
485   0.007759  0.225203  0.225203
486   412.54125412541254  91.07962046204621  412.54125412541254
487   2.257454946194736  3.5331420977570334  3.5331420977570334
488   0.006046  0.226507  0.226507
489   0.001277  0.216761  0.216761
490   0.006046  0.229707  0.229707
491   0.005859  0.190337  0.190337
492   0.005984  0.222686  0.222686
493   0.005891  0.166724  0.166724
494   0.000236  0.044308  0.044308
495   0.000017  0.143766  0.143766
496   0.000009  0.005249  0.005249
497   65.01960784313725  68.12418300653594  68.12418300653594
498   97.77822580645162  87.18145161290323  97.77822580645162
499   74.65196078431373  99.45098039215686  99.45098039215686
500   155.46022727272728  126.55113636363636  155.46022727272728
501   78.82771535580524  78.19101123595506  78.82771535580524
502   111.61428571428571  72.125  111.61428571428571
503   51.18904109589041  51.92876712328767  51.92876712328767
504   271.7647058823529  718.7647058823529  718.7647058823529
505   310.1875  810.3125  810.3125
506   357.7692307692308  980.5384615384615  980.5384615384615
507   482.3333333333333  1385.5555555555557  1385.5555555555557
508   930.2  2338.6  2338.6
509   2232.5  4698  4698
510   379.55555555555554  1106.4444444444443  1106.4444444444443
511   620.1428571428571  1559.5714285714287  1559.5714285714287
512   542.625  1453.875  1453.875
513   1085.25  2380.75  2380.75
514   2155  4699  4699
515   4031  9211  9211
516   1243  1644  1644
517   1553  3256  3256
518   6.551577292233105  6.551577292233105  6.551577292233105
519   5.174483586538064  5.174483586538064  5.174483586538064
520   18.340547281930892  16.825654757537965  18.340547281930892
521   8.211057009368815  7.586392636324074  8.211057009368815
522   15.51599235362513  13.64284728928128  15.51599235362513
523   21.6015380295077  14.11364569157324  21.6015380295077
524   0.000141  0.544566  0.544566
525   37.381780120369335  21.06870771186124  37.381780120369335
526   14.151414309484194  109.53152153817712  109.53152153817712
527   0.00124  0.49396  0.49396
528   0.001496  0.419183  0.419183
529   0.000568  0.259434  0.259434
530   0.002681  0.439896  0.439896
531   0.000832  0.395531  0.395531
532   0.00121  0.140976  0.140976
533   21.2596213725246  15.49931498318595  21.2596213725246
534   0.006265  0.378729  0.378729
535   20.565547445255476  109.44875912408759  109.44875912408759
536   0.005641  0.372801  0.372801
537   0.001621  0.35094  0.35094
538   0.001211  0.121535  0.121535
539   0.0006567217341501374  0.14477020810692118  0.14477020810692118
540   22.02400996129172  10.047478548033457  22.02400996129172
541   33.23046463625258  15.793588609461224  33.23046463625258
542   0.5460085716045797  0.5484594872878  0.5484594872878
543   0.005892  0.328599  0.328599
544   0.001226538452513764  0.15139004136100973  0.15139004136100973
545   0.005938885231622573  0.26778817606360084  0.26778817606360084
546   0.009005  0.333384  0.333384
547   1  1  1
548   0.08196721311475409  0.6557377049180327  0.6557377049180327
549   0.7407407407407407  0.7530864197530864  0.7530864197530864
550   0.8382352941176471  0.9558823529411765  0.9558823529411765
551   5.5  5  5.5
552   0.18421052631578946  1.1710526315789473  1.1710526315789473
553   0.20320855614973263  0.49732620320855614  0.49732620320855614
554   1.5625  1.5625  1.5625
555   1.25  1.625  1.625
556   1.36  1.24  1.36
557   0.5333333333333333  1.8  1.8
558   1.0714285714285714  1.5  1.5
559   1.1428571428571428  1.380952380952381  1.380952380952381
560   1  0.006609  1
561   1  0.003277  1
562   1  0.002538  1
563   0.938878  0.00268  0.938878
564   0.85641  0.002347  0.85641
565   0.776827  0.002109  0.776827
566   0.706874  0.001981  0.706874
567   0.649188  0.00204  0.649188
568   1  0.72466  1
569   0.7941701140944902  0.00264815156385866  0.7941701140944902
570   1  0.075984  1
571   1  0.047072  1
572   1  0.01468  1
573   1  0.009525  1
574   1  0.00513  1
575   1  0.004221  1
576   1  0.009191  1
577   5.499733262936748  4.440303145297453  5.499733262936748
578   6.217552149718656  5.142039978860323  6.217552149718656
579   10.729093139567802  5.331603283948287  10.729093139567802
580   11.705783901603612  7.083398204369713  11.705783901603612
581   10.759678188907717  6.83221730474984  10.759678188907717
582   10.978057652442601  7.5994054836312435  10.978057652442601
583   106.44  336.295652173913  336.295652173913
584   22.416538343085925  44.56867878041269  44.56867878041269
585   18.0822803069644  9.000317350412555  18.0822803069644
586   69.72897196261682  1061.9392523364486  1061.9392523364486
587   11.771831504722813  6.104270266003631  11.771831504722813
588   15.556050783360346  11.90455609580407  15.556050783360346
589   36.85379419944378  50.74493444576877  50.74493444576877
590   24.023329798515377  133.09544008483564  133.09544008483564
591   0.020982  0.217075  0.217075
592   76.38986013986013  188.80506993006992  188.80506993006992
593   16.551224900390547  8.47094559943193  16.551224900390547
594   16.822869198312237  9.771983122362869  16.822869198312237
595   25.783803591058994  18.48818248442653  25.783803591058994
596   19.174763437713395  9.78748414788801  19.174763437713395
597   0.025029  0.184991  0.184991
598   0.0956750608873777  1.0816337467918753  1.0816337467918753
599   17.962851763269043  9.654368734415552  17.962851763269043
600   49.86363636363637  36.19379058441559  49.86363636363637
601   237.4336917562724  619.2903225806451  619.2903225806451
602   155.47448979591837  855.8418367346939  855.8418367346939
603   0.016000872224202  0.16719144816474538  0.16719144816474538
604   23.208033102661055  11.057572947135622  23.208033102661055
605   35.27777777777778  100.44444444444444  100.44444444444444
606   51.29545454545455  260.90909090909093  260.90909090909093
607   528.3888888888889  23179.166666666668  23179.166666666668
608   39.375  503.4642857142857  503.4642857142857
609   2348.05  1987.275  2348.05
610   44.26086956521739  242.6086956521739  242.6086956521739
611   38574  3713.4375  38574
612   657.7777777777778  9302  9302
613   25.743243243243242  805.6351351351351  805.6351351351351
614   128.3448275862069  392.6896551724138  392.6896551724138
615   4.15962441314554  8.83380281690141  8.83380281690141
616   1370.5833333333333  41579.583333333336  41579.583333333336
617   263.94871794871796  12570.358974358975  12570.358974358975
618   155.5  1149.4722222222222  1149.4722222222222
619   105.62264150943396  1122  1122
620   188.82142857142858  843.1071428571429  843.1071428571429
621   114.6875  470.4791666666667  470.4791666666667
622   103.66666666666667  599.0833333333334  599.0833333333334
623   57.592592592592595  493.641975308642  493.641975308642
624   2176.516129032258  20716.064516129034  20716.064516129034
625   2233.2432432432433  3699.7027027027025  3699.7027027027025
626   104.3125  2816.6875  2816.6875
627   93.80327868852459  2097.6721311475408  2097.6721311475408
628   37.87820512820513  469.0833333333333  469.0833333333333
629   65.38947368421053  958.9578947368421  958.9578947368421
630   206.56756756756758  10277.054054054053  10277.054054054053
631   28.649122807017545  555.2324561403509  555.2324561403509
632   174.16  1551  1551
633   1  1  1
634   2.7170073793920424  2.7170073793920424  2.7170073793920424
635   1  1  1
636   1  1  1
637   6.526315789473684  2317.5  2317.5
638   80.0576923076923  4121.961538461538  4121.961538461538
639   1  1  1
640   62.34931595250387  64.53278265358803  64.53278265358803
641   2.142857142857143  1.0952380952380953  2.142857142857143
642   41.333333333333336  850.75  850.75
643   253.87154100025387  69.8073115003808  253.87154100025387
644   7.386397210896413  7.386397210896413  7.386397210896413
645   21.521367521367523  446.9145299145299  446.9145299145299
646   16.358974358974358  11065.179487179486  11065.179487179486
647   161.91709844559585  161.91709844559585  161.91709844559585
648   0.42857142857142855  12.857142857142858  12.857142857142858
649   0.18181818181818182  0.2727272727272727  0.2727272727272727
650   241.25925925925927  1220.851851851852  1220.851851851852
651   828  2831.6666666666665  2831.6666666666665
652   180.06451612903226  3451.967741935484  3451.967741935484
653   7384.636363636364  63011.90909090909  63011.90909090909
654   2.036363636363636  7.890909090909091  7.890909090909091
655   232.65625  6320.53125  6320.53125
656   328.29411764705884  2579.5882352941176  2579.5882352941176
657   79.92307692307692  3188.2820512820513  3188.2820512820513
658   186.11428571428573  7621.971428571429  7621.971428571429
659   16498  114932.66666666667  114932.66666666667
660   1635.3174603174602  15873.015873015873  15873.015873015873
661   102.28125  1866.40625  1866.40625
662   86.86666666666666  3400.133333333333  3400.133333333333
663   0.053043  0.00683  0.053043
664   0.0512869121572707  0.007815193655901621  0.0512869121572707
665   0.051941053700912  0.010357278910678645  0.051941053700912
666   0.03474255095800636  0.008544887004200336  0.03474255095800636
667   0.033159914739408734  0.009456000357915526  0.033159914739408734
668   0.05672489592654554  0.01718446514773792  0.05672489592654554
669   0.063280462552558  0.022764940810310434  0.063280462552558
670   0.06550607527999762  0.026222235425764732  0.06550607527999762
671   0.07948206930287469  0.011542988904695151  0.07948206930287469
672   0.026034  0.006324  0.026034
673   0.0858072858274661  0.022392633451425326  0.0858072858274661
674   0.10540025985052164  0.036610622998057556  0.10540025985052164
675   0.104927756550774  0.037801410257280336  0.104927756550774
676   0.1177086338347414  0.04515145270966413  0.1177086338347414
677   0.11521091408911238  0.04606729102814749  0.11521091408911238
678   0.17329095182922497  0.2160717160013863  0.2160717160013863
679   0.16728504541526246  0.2138040184784759  0.2138040184784759
680   0.18578377090312723  0.23987608808399097  0.23987608808399097
681   0.3129589354071584  0.38800328428868786  0.38800328428868786
682   0.3565843053158936  0.4451979767687982  0.4451979767687982
683   0.19984496532686677  0.24740011405951223  0.24740011405951223
684   0.18568768121610676  0.23135224752132957  0.23135224752132957
685   0.14683640896164726  0.18283978515994004  0.18283978515994004
686   0.17797268494899093  0.22226942815444753  0.22226942815444753
687   0.15758506212661696  0.19720709984824183  0.19720709984824183
688   0.17029865512518386  0.2144818970269288  0.2144818970269288
689   0.16927779696086384  0.21377006528494913  0.21377006528494913
690   0.16289124841220728  0.20758829213214777  0.20758829213214777
691   0.17541150210164663  0.22321667070927886  0.22321667070927886
692   0.1762462312915716  0.22894831320138512  0.22894831320138512


==> toxin.json <==
{
  "ignore": ["analysis", "raw-data", "*.out", "*.bcf"]
}
